Quantifying Chemical Tagging: Towards Robust Group Finding in the Galaxy

The first generation of large-scale chemical tagging surveys, in particular the HERMES/GALAH million star survey, promises to vastly expand our understanding of the chemical and dynamical evolution of the Galaxy. This, however, is contingent on our ability to confidently perform chemical tagging on such a large data-set. Chemical homogeneity has been observed across a range of elements within several Galactic open clusters, yet the level to which this is the case globally, and particularly in comparison to the scatter across clusters themselves, is not well understood. The patterns of elements in coeval cluster members, occupying a complex chemical abundance space, are rooted in the evolution, ultimately the nature of the very late stages, of early generations of stars. The current astrophysical models of such stages are not yet sufficient to explain all observations, combining with our significant gaps in the understanding of star formation, makes this a difficult arena to tackle theoretically. Here, we describe a robust pair-wise metric used to gauge the chemical difference between two stellar components. This metric is then applied to a database of high-resolution literature abundance sources to derive a function describing the probability that two stars are of common evolutionary origin. With this cluster probability function, it will be possible to report a confidence, grounded in empirical observational evidence, with which clusters are detected, independent of the group finding methods. This formulation is also used to probe the role of chemical dimensionality, and that of individual chemical species, on the ability of chemical tagging to differentiate coeval groups of stars.

==> table3_full.dat <==
Title: Quantifying Chemical Tagging: Towards Robust Group Finding in the Galaxy
Authors: A. W. Mitschang (1,2), G. De Silva (3), S. Sharma (4), D. B. Zucker (1,2,3)
	 (1) Macquarie University Research Centre in Astronomy, Astrophysics & Astrophotonics, NSW 2109, Australia
	 (2) Department of Physics & Astronomy, Macquarie University, NSW 2109, Australia
	 (3) Australian Astronomical Observatory, PO Box 915, North Ryde, NSW 1670, Australia
	 (4) Sydney Institute for Astronomy, School of Physics, University of Sydney, NSW 2006, Australia
Table: 3
================================================================================
Byte-by-byte Description of file: lit_abund_database.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     --      Cluster  Cluster name
  10- 11 I2     --      CID      Unique ID of cluster (per study) in database
  13- 24 A12    --      Star     Star name as given in source text
  26- 29 I4     --      SID      Unique ID of star (per CID) in database
  31- 31 A1     --      Src      Reference code (see Note (1))
  33- 34 A2     --      El       Element species
  36- 42 F7.2   --      Abund    X/Fe abundance relative to Solar (Fe/H for Fe)
  44- 54 F7.2   --      Error    [?] Tabulated Error on abundance
--------------------------------------------------------------------------------
Note (1): The references for single letter reference codes are listed
     	  in table 2 of the published text and NASA Astrophysical
     	  Database System (ADS) BIBCODES are listed below. The ADS
     	  records can be viewed by following a URL of the format:

	        http://adsabs.harvard.edu/abs/{BIBCODE}

	  Where the {BIBCODE} is replaced as per the single letter reference code
	  listed here.
	  
	  Src   BIBCODE
	  -------------------------
	  A	2009AJ....138.1292S
	  B	2009A&A...501..553D
	  C	2005MNRAS.364..272F
	  D	2008A&A...488..943S
	  E	2005ApJ...635..608S
	  F	2008A&A...480...79B
	  G	2008A&A...489..403P
	  H	2010A&A...523A..11M
	  I	2007AJ....133.1161D
	  J	2006A&A...450..557R
	  K	2007A&A...473..129C
	  L	2000PASP..112.1081G
	  M	2009A&A...502..267S
	  N	2006AJ....131..455D,2003AJ....125.3185P
	  O	2005A&A...441..131C
	  P	2010IAUS..266..495P
	  Q	2012MNRAS.422.3527M
	  R	2008A&A...479..189G
	  S	2008A&A...483..567G
	  T	2000A&A...360..499T
	  U	2012MNRAS.419.1350R

Note (2): Because there are multiple studies of individual clusters,
     	  the unique cluster ID, or CID, marks a single cluster in a
     	  single study. Likewise, the SID, marks a single star of a
     	  particular cluster study. In other words, to select all data
     	  from M67, one could select the cluster field. However to
     	  select data from the Pace et al. (2008) study (ref code G)
     	  one should select on CID=30. To get all elements of a
     	  particular star, similarly select on SID.
--------------------------------------------------------------------------------
Be32      4 17            787 F Ba    0.34      
Be32      4 17            787 F Ca    0.10      
Be32      4 17            787 F Cr   -0.04      
Be32      4 17            787 F Fe   -0.31      
Be32      4 17            787 F Na    0.13      
Be32      4 17            787 F Ni   -0.01      
Be32      4 17            787 F Si    0.14      
Be32      4 17            787 F Ti    0.01      
Be32      4 18            788 F Ba    0.34      
Be32      4 18            788 F Ca    0.14      
Be32      4 18            788 F Cr   -0.02      
Be32      4 18            788 F Fe   -0.27      
Be32      4 18            788 F Na    0.08      
Be32      4 18            788 F Ni    0.02      
Be32      4 18            788 F Si    0.13      
Be32      4 18            788 F Ti    0.02      
Be32      4 19            789 F Ba    0.25      
Be32      4 19            789 F Ca    0.07      
Be32      4 19            789 F Cr   -0.08      
Be32      4 19            789 F Fe   -0.34      
Be32      4 19            789 F Na    0.19      
Be32      4 19            789 F Ni   -0.03      
Be32      4 19            789 F Si    0.11      
Be32      4 19            789 F Ti   -0.04      
Be32      4 25            790 F Ba    0.20      
Be32      4 25            790 F Ca    0.01      
Be32      4 25            790 F Cr   -0.09      
Be32      4 25            790 F Fe   -0.20      
Be32      4 25            790 F Na    0.08      
Be32      4 25            790 F Ni    0.00      
Be32      4 25            790 F Si    0.13      
Be32      4 25            790 F Ti    0.08      
Be32      4 27            791 F Ba    0.17      
Be32      4 27            791 F Ca    0.08      
Be32      4 27            791 F Cr   -0.01      
Be32      4 27            791 F Fe   -0.23      
Be32      4 27            791 F Na    0.10      
Be32      4 27            791 F Ni   -0.04      
Be32      4 27            791 F Si    0.04      
Be32      4 27            791 F Ti    0.11      
Be32      4 45            792 F Ba    0.20      
Be32      4 45            792 F Ca    0.05      
Be32      4 45            792 F Cr   -0.10      
Be32      4 45            792 F Fe   -0.34      
Be32      4 45            792 F Na    0.09      
Be32      4 45            792 F Ni    0.07      
Be32      4 45            792 F Si    0.12      
Be32      4 45            792 F Ti    0.06      
Be32      4 938           793 F Ba    0.29      
Be32      4 938           793 F Ca    0.07      
Be32      4 938           793 F Cr   -0.05      
Be32      4 938           793 F Fe   -0.29      
Be32      4 938           793 F Na    0.19      
Be32      4 938           793 F Ni    0.00      
Be32      4 938           793 F Si    0.17      
Be32      4 938           793 F Ti   -0.03      
Be32      4 940           794 F Ba    0.27      
Be32      4 940           794 F Ca    0.10      
Be32      4 940           794 F Cr    0.00      
Be32      4 940           794 F Fe   -0.33      
Be32      4 940           794 F Na    0.28      
Be32      4 940           794 F Ni   -0.02      
Be32      4 940           794 F Si    0.09      
Be32      4 940           794 F Ti   -0.02      
Be32      4 941           795 F Ba    0.52      
Be32      4 941           795 F Ca    0.01      
Be32      4 941           795 F Cr   -0.09      
Be32      4 941           795 F Fe   -0.28      
Be32      4 941           795 F Na    0.07      
Be32      4 941           795 F Ni    0.04      
Be32      4 941           795 F Si    0.19      
Be32      4 941           795 F Ti   -0.04      
NGC2324   5 10488         796 F Ba    0.66      
NGC2324   5 10488         796 F Ca    0.20      
NGC2324   5 10488         796 F Cr   -0.02      
NGC2324   5 10488         796 F Fe   -0.17      
NGC2324   5 10488         796 F Na    0.31      
NGC2324   5 10488         796 F Ni   -0.08      
NGC2324   5 10488         796 F Si    0.05      
NGC2324   5 10488         796 F Ti   -0.07      
NGC2324   5 10779         797 F Ba    0.46      
NGC2324   5 10779         797 F Ca    0.06      
NGC2324   5 10779         797 F Cr   -0.05      
NGC2324   5 10779         797 F Fe   -0.14      
NGC2324   5 10779         797 F Na    0.42      
NGC2324   5 10779         797 F Ni   -0.06      
NGC2324   5 10779         797 F Si    0.29      
NGC2324   5 10779         797 F Ti   -0.06      
NGC2324   5 10787         798 F Ba    0.67      
NGC2324   5 10787         798 F Ca    0.17      
NGC2324   5 10787         798 F Cr   -0.05      
NGC2324   5 10787         798 F Fe   -0.17      
NGC2324   5 10787         798 F Na    0.32      
NGC2324   5 10787         798 F Ni   -0.11      
NGC2324   5 10787         798 F Si   -0.05      
NGC2324   5 10787         798 F Ti   -0.10      
NGC2324   5 10797         799 F Ba    0.67      
NGC2324   5 10797         799 F Ca    0.14      
NGC2324   5 10797         799 F Cr   -0.05      
NGC2324   5 10797         799 F Fe   -0.17      
NGC2324   5 10797         799 F Na    0.31      
NGC2324   5 10797         799 F Ni   -0.09      
NGC2324   5 10797         799 F Si    0.02      
NGC2324   5 10797         799 F Ti   -0.14      
NGC2324   5 10828         800 F Ba    0.67      
NGC2324   5 10828         800 F Ca    0.12      
NGC2324   5 10828         800 F Cr    0.01      
NGC2324   5 10828         800 F Fe   -0.10      
NGC2324   5 10828         800 F Na    0.33      
NGC2324   5 10828         800 F Ni   -0.08      
NGC2324   5 10828         800 F Si    0.06      
NGC2324   5 10828         800 F Ti   -0.03      
NGC2324   5 30878         801 F Ba    0.60      
NGC2324   5 30878         801 F Ca    0.20      
NGC2324   5 30878         801 F Cr   -0.01      
NGC2324   5 30878         801 F Fe   -0.27      
NGC2324   5 30878         801 F Na    0.40      
NGC2324   5 30878         801 F Ni   -0.10      
NGC2324   5 30878         801 F Si    0.04      
NGC2324   5 30878         801 F Ti   -0.09      
NGC2324   5 30957         802 F Ba    0.63      
NGC2324   5 30957         802 F Ca    0.17      
NGC2324   5 30957         802 F Cr   -0.02      
NGC2324   5 30957         802 F Fe   -0.17      
NGC2324   5 30957         802 F Na    0.44      
NGC2324   5 30957         802 F Ni   -0.10      
NGC2324   5 30957         802 F Si    0.02      
NGC2324   5 30957         802 F Ti   -0.09      
NGC2477   6 36280         803 F Ba    0.44      
NGC2477   6 36280         803 F Ca   -0.03      
NGC2477   6 36280         803 F Cr   -0.03      
NGC2477   6 36280         803 F Fe    0.05      
NGC2477   6 36280         803 F Na    0.16      
NGC2477   6 36280         803 F Ni   -0.01      
NGC2477   6 36280         803 F Si    0.07      
NGC2477   6 36280         803 F Ti   -0.06      
NGC2477   6 36288         804 F Ba    0.45      
NGC2477   6 36288         804 F Ca    0.00      
NGC2477   6 36288         804 F Cr    0.03      
NGC2477   6 36288         804 F Fe    0.05      
NGC2477   6 36288         804 F Na    0.16      
NGC2477   6 36288         804 F Ni   -0.01      
NGC2477   6 36288         804 F Si    0.06      
NGC2477   6 36288         804 F Ti    0.01      
NGC2477   6 36326         805 F Ba    0.55      
NGC2477   6 36326         805 F Ca    0.01      
NGC2477   6 36326         805 F Cr    0.01      
NGC2477   6 36326         805 F Fe    0.10      
NGC2477   6 36326         805 F Na    0.19      
NGC2477   6 36326         805 F Ni    0.06      
NGC2477   6 36326         805 F Si    0.08      
NGC2477   6 36326         805 F Ti    0.02      
NGC2477   6 36363         806 F Ba    0.45      
NGC2477   6 36363         806 F Ca   -0.01      
NGC2477   6 36363         806 F Cr    0.06      
NGC2477   6 36363         806 F Fe    0.05      
NGC2477   6 36363         806 F Na    0.16      
NGC2477   6 36363         806 F Ni    0.02      
NGC2477   6 36363         806 F Si    0.07      
NGC2477   6 36363         806 F Ti    0.00      
NGC2477   6 36385         807 F Ba    0.39      
NGC2477   6 36385         807 F Ca   -0.02      
NGC2477   6 36385         807 F Cr    0.04      
NGC2477   6 36385         807 F Fe    0.07      
NGC2477   6 36385         807 F Na    0.20      
NGC2477   6 36385         807 F Ni   -0.05      
NGC2477   6 36385         807 F Si   -0.01      
NGC2477   6 36385         807 F Ti   -0.01      
NGC2477   6 36449         808 F Ba    0.47      
NGC2477   6 36449         808 F Ca   -0.01      
NGC2477   6 36449         808 F Cr    0.03      
NGC2477   6 36449         808 F Fe    0.12      
NGC2477   6 36449         808 F Na    0.14      
NGC2477   6 36449         808 F Ni   -0.02      
NGC2477   6 36449         808 F Si    0.05      
NGC2477   6 36449         808 F Ti    0.12      
NGC2660   7 296           776 F Ba    0.60      
NGC2660   7 296           776 F Ca   -0.01      
NGC2660   7 296           776 F Cr    0.02      
NGC2660   7 296           776 F Fe    0.08      
NGC2660   7 296           776 F Na    0.14      
NGC2660   7 296           776 F Ni   -0.02      
NGC2660   7 296           776 F Si   -0.05      
NGC2660   7 296           776 F Ti    0.05      
NGC2660   7 318           777 F Ba    0.64      
NGC2660   7 318           777 F Ca    0.06      
NGC2660   7 318           777 F Cr   -0.02      
NGC2660   7 318           777 F Fe    0.00      
NGC2660   7 318           777 F Na    0.10      
NGC2660   7 318           777 F Ni   -0.03      
NGC2660   7 318           777 F Si    0.02      
NGC2660   7 318           777 F Ti   -0.04      
NGC2660   7 542           778 F Ba    0.57      
NGC2660   7 542           778 F Ca    0.13      
NGC2660   7 542           778 F Cr    0.01      
NGC2660   7 542           778 F Fe    0.03      
NGC2660   7 542           778 F Na    0.14      
NGC2660   7 542           778 F Ni   -0.02      
NGC2660   7 542           778 F Si    0.00      
NGC2660   7 542           778 F Ti    0.01      
NGC2660   7 694           779 F Ba    0.66      
NGC2660   7 694           779 F Ca    0.03      
NGC2660   7 694           779 F Cr    0.00      
NGC2660   7 694           779 F Fe    0.05      
NGC2660   7 694           779 F Na    0.08      
NGC2660   7 694           779 F Ni   -0.02      
NGC2660   7 694           779 F Si   -0.01      
NGC2660   7 694           779 F Ti    0.01      
NGC2660   7 862           780 F Ba    0.57      
NGC2660   7 862           780 F Ca    0.01      
NGC2660   7 862           780 F Cr    0.01      
NGC2660   7 862           780 F Fe    0.02      
NGC2660   7 862           780 F Na    0.19      
NGC2660   7 862           780 F Ni   -0.06      
NGC2660   7 862           780 F Si    0.03      
NGC2660   7 862           780 F Ti   -0.02      
NGC3960   8 c3            781 F Ba    0.53      
NGC3960   8 c3            781 F Ca    0.01      
NGC3960   8 c3            781 F Cr    0.05      
NGC3960   8 c3            781 F Fe    0.00      
NGC3960   8 c3            781 F Na    0.14      
NGC3960   8 c3            781 F Ni    0.01      
NGC3960   8 c3            781 F Si    0.08      
NGC3960   8 c3            781 F Ti   -0.03      
NGC3960   8 c4            782 F Ba    0.55      
NGC3960   8 c4            782 F Ca    0.02      
NGC3960   8 c4            782 F Cr    0.06      
NGC3960   8 c4            782 F Fe    0.07      
NGC3960   8 c4            782 F Na    0.14      
NGC3960   8 c4            782 F Ni   -0.04      
NGC3960   8 c4            782 F Si   -0.01      
NGC3960   8 c4            782 F Ti    0.00      
NGC3960   8 c5            783 F Ba    0.47      
NGC3960   8 c5            783 F Ca    0.04      
NGC3960   8 c5            783 F Cr    0.06      
NGC3960   8 c5            783 F Fe    0.00      
NGC3960   8 c5            783 F Na    0.17      
NGC3960   8 c5            783 F Ni    0.02      
NGC3960   8 c5            783 F Si    0.04      
NGC3960   8 c5            783 F Ti   -0.03      
NGC3960   8 c6            784 F Ba    0.60      
NGC3960   8 c6            784 F Ca    0.00      
NGC3960   8 c6            784 F Cr    0.03      
NGC3960   8 c6            784 F Fe    0.02      
NGC3960   8 c6            784 F Na    0.16      
NGC3960   8 c6            784 F Ni   -0.03      
NGC3960   8 c6            784 F Si    0.03      
NGC3960   8 c6            784 F Ti   -0.04      
NGC3960   8 c8            785 F Ba    0.52      
NGC3960   8 c8            785 F Ca   -0.01      
NGC3960   8 c8            785 F Cr    0.00      
NGC3960   8 c8            785 F Fe    0.00      
NGC3960   8 c8            785 F Na    0.20      
NGC3960   8 c8            785 F Ni    0.04      
NGC3960   8 c8            785 F Si    0.01      
NGC3960   8 c8            785 F Ti   -0.07      
NGC3960   8 c9            786 F Ba    0.55      
NGC3960   8 c9            786 F Ca    0.07      
NGC3960   8 c9            786 F Cr    0.07      
NGC3960   8 c9            786 F Fe    0.02      
NGC3960   8 c9            786 F Na    0.14      
NGC3960   8 c9            786 F Ni   -0.04      
NGC3960   8 c9            786 F Si    0.11      
NGC3960   8 c9            786 F Ti   -0.04      
Cr261     9 17814         828 O Al    0.37 0.13 
Cr261     9 17814         828 O Ba    0.34 0.06 
Cr261     9 17814         828 O Ca    0.28 0.10 
Cr261     9 17814         828 O Co   -0.10 0.22 
Cr261     9 17814         828 O Cr   -0.02 0.19 
Cr261     9 17814         828 O Fe   -0.32 0.14 
Cr261     9 17814         828 O Mg    0.31 0.15 
Cr261     9 17814         828 O Mn    0.14 0.07 
Cr261     9 17814         828 O Na    0.87 0.17 
Cr261     9 17814         828 O Ni    0.16 0.18 
Cr261     9 17814         828 O Sc   -0.19 0.17 
Cr261     9 17814         828 O Si    0.13 0.11 
Cr261     9 17814         828 O Ti    0.28 0.23 
Cr261     9 2289          829 O Al    0.17 0.19 
Cr261     9 2289          829 O Ba    0.34 0.04 
Cr261     9 2289          829 O Ca    0.08 0.13 
Cr261     9 2289          829 O Co   -0.12 0.07 
Cr261     9 2289          829 O Cr    0.07 0.17 
Cr261     9 2289          829 O Fe   -0.06 0.13 
Cr261     9 2289          829 O Mg    0.09 0.17 
Cr261     9 2289          829 O Mn   -0.02 0.16 
Cr261     9 2289          829 O Na    0.35 0.08 
Cr261     9 2289          829 O Ni   -0.03 0.19 
Cr261     9 2289          829 O Sc    0.16 0.14 
Cr261     9 2289          829 O Si    0.22 0.21 
Cr261     9 2289          829 O Ti   -0.06 0.22 
Cr261     9 2268          830 O Al    0.10 0.14 
Cr261     9 2268          830 O Ba    0.14 0.09 
Cr261     9 2268          830 O Ca   -0.01 0.09 
Cr261     9 2268          830 O Co    0.11 0.21 
Cr261     9 2268          830 O Cr   -0.06 0.19 
Cr261     9 2268          830 O Fe   -0.02 0.11 
Cr261     9 2268          830 O Mg    0.19 0.23 
Cr261     9 2268          830 O Mn    0.04 0.16 
Cr261     9 2268          830 O Na    0.22 0.03 
Cr261     9 2268          830 O Ni    0.02 0.16 
Cr261     9 2268          830 O Sc    0.06 0.13 
Cr261     9 2268          830 O Si    0.16 0.12 
Cr261     9 2268          830 O Ti   -0.20 0.20 
Cr261     9 2377          831 O Al    0.22 0.14 
Cr261     9 2377          831 O Ba    0.34 0.02 
Cr261     9 2377          831 O Ca   -0.04 0.08 
Cr261     9 2377          831 O Co    0.00 0.17 
Cr261     9 2377          831 O Cr   -0.02 0.19 
Cr261     9 2377          831 O Fe   -0.08 0.15 
Cr261     9 2377          831 O Mg    0.29 0.19 
Cr261     9 2377          831 O Mn   -0.07 0.10 
Cr261     9 2377          831 O Na    0.37 0.07 
Cr261     9 2377          831 O Ni    0.12 0.19 
Cr261     9 2377          831 O Sc    0.14 0.14 
Cr261     9 2377          831 O Si    0.31 0.18 
Cr261     9 2377          831 O Ti   -0.14 0.23 
Cr261     9 2307          832 O Al   -0.02 0.18 
Cr261     9 2307          832 O Ba    0.38 0.01 
Cr261     9 2307          832 O Ca   -0.04 0.16 
Cr261     9 2307          832 O Co    0.13 0.05 
Cr261     9 2307          832 O Cr   -0.10 0.15 
Cr261     9 2307          832 O Fe    0.01 0.16 
Cr261     9 2307          832 O Mg    0.13 0.16 
Cr261     9 2307          832 O Mn   -0.06 0.17 
Cr261     9 2307          832 O Na    0.38 0.08 
Cr261     9 2307          832 O Ni    0.00 0.17 
Cr261     9 2307          832 O Sc    0.14 0.16 
Cr261     9 2307          832 O Si    0.26 0.19 
Cr261     9 2307          832 O Ti   -0.19 0.21 
Cr261     9 2306          833 O Al    0.14 0.11 
Cr261     9 2306          833 O Ba    0.29 0.01 
Cr261     9 2306          833 O Ca    0.04 0.13 
Cr261     9 2306          833 O Co   -0.06 0.19 
Cr261     9 2306          833 O Cr    0.05 0.21 
Cr261     9 2306          833 O Fe    0.00 0.15 
Cr261     9 2306          833 O Mg    0.14 0.16 
Cr261     9 2306          833 O Mn   -0.05 0.14 
Cr261     9 2306          833 O Na    0.33 0.09 
Cr261     9 2306          833 O Ni    0.19 0.10 
Cr261     9 2306          833 O Sc    0.10 0.09 
Cr261     9 2306          833 O Si    0.23 0.17 
Cr261     9 2306          833 O Ti    0.03 0.23 
Cr261    10 2268         1004 I Ba    0.02 0.08 
Cr261    10 2268         1004 I Ca    0.08 0.06 
Cr261    10 2268         1004 I Fe    0.00 0.03 
Cr261    10 2268         1004 I Mg    0.07 0.06 
Cr261    10 2268         1004 I Mn    0.01 0.04 
Cr261    10 2268         1004 I Na    0.28 0.08 
Cr261    10 2268         1004 I Ni   -0.08 0.05 
Cr261    10 2268         1004 I Si    0.23 0.05 
Cr261    10 2268         1004 I Zr    0.03 0.13 
Cr261    10 2277         1005 I Ba    0.04 0.08 
Cr261    10 2277         1005 I Ca   -0.08 0.06 
Cr261    10 2277         1005 I Fe   -0.01 0.03 
Cr261    10 2277         1005 I Mg    0.20 0.06 
Cr261    10 2277         1005 I Mn    0.00 0.04 
Cr261    10 2277         1005 I Na    0.16 0.08 
Cr261    10 2277         1005 I Ni   -0.10 0.05 
Cr261    10 2277         1005 I Si    0.23 0.05 
Cr261    10 2277         1005 I Zr    0.06 0.13 
Cr261    10 2285         1006 I Ba    0.01 0.08 
Cr261    10 2285         1006 I Ca   -0.02 0.06 
Cr261    10 2285         1006 I Fe    0.00 0.03 
Cr261    10 2285         1006 I Mg    0.13 0.06 
Cr261    10 2285         1006 I Mn   -0.07 0.04 
Cr261    10 2285         1006 I Na    0.11 0.08 
Cr261    10 2285         1006 I Ni   -0.01 0.05 
Cr261    10 2285         1006 I Si    0.13 0.05 
Cr261    10 2285         1006 I Zr    0.06 0.13 
Cr261    10 2288         1007 I Ba    0.00 0.08 
Cr261    10 2288         1007 I Ca    0.03 0.06 
Cr261    10 2288         1007 I Fe   -0.03 0.03 
Cr261    10 2288         1007 I Mg    0.22 0.06 
Cr261    10 2288         1007 I Mn   -0.04 0.04 
Cr261    10 2288         1007 I Na    0.03 0.08 
Cr261    10 2288         1007 I Ni    0.01 0.05 
Cr261    10 2288         1007 I Si    0.13 0.05 
Cr261    10 2288         1007 I Zr   -0.19 0.13 
Cr261    10 2289         1008 I Ba    0.04 0.08 
Cr261    10 2289         1008 I Ca    0.01 0.06 
Cr261    10 2289         1008 I Fe   -0.02 0.03 
Cr261    10 2289         1008 I Mg    0.11 0.06 
Cr261    10 2289         1008 I Mn    0.00 0.04 
Cr261    10 2289         1008 I Na    0.09 0.08 
Cr261    10 2289         1008 I Ni    0.02 0.05 
Cr261    10 2289         1008 I Si    0.20 0.05 
Cr261    10 2289         1008 I Zr   -0.03 0.13 
Cr261    10 2291         1009 I Ba    0.00 0.08 
Cr261    10 2291         1009 I Ca   -0.07 0.06 
Cr261    10 2291         1009 I Fe   -0.01 0.03 
Cr261    10 2291         1009 I Mg    0.09 0.06 
Cr261    10 2291         1009 I Mn    0.00 0.04 
Cr261    10 2291         1009 I Na    0.12 0.08 
Cr261    10 2291         1009 I Ni   -0.06 0.05 
Cr261    10 2291         1009 I Si    0.11 0.05 
Cr261    10 2291         1009 I Zr    0.10 0.13 
Cr261    10 2306         1010 I Ba    0.01 0.08 
Cr261    10 2306         1010 I Ca    0.01 0.06 
Cr261    10 2306         1010 I Fe    0.02 0.03 
Cr261    10 2306         1010 I Mg    0.13 0.06 
Cr261    10 2306         1010 I Mn   -0.05 0.04 
Cr261    10 2306         1010 I Na   -0.01 0.08 
Cr261    10 2306         1010 I Ni   -0.09 0.05 
Cr261    10 2306         1010 I Si    0.20 0.05 
Cr261    10 2306         1010 I Zr   -0.14 0.13 
Cr261    10 2307         1011 I Ba    0.02 0.08 
Cr261    10 2307         1011 I Ca    0.02 0.06 
Cr261    10 2307         1011 I Fe   -0.01 0.03 
Cr261    10 2307         1011 I Mg    0.17 0.06 
Cr261    10 2307         1011 I Mn   -0.10 0.04 
Cr261    10 2307         1011 I Na    0.14 0.08 
Cr261    10 2307         1011 I Ni   -0.03 0.05 
Cr261    10 2307         1011 I Si    0.25 0.05 
Cr261    10 2307         1011 I Zr   -0.28 0.13 
Cr261    10 2311         1012 I Ba    0.23 0.08 
Cr261    10 2311         1012 I Ca    0.25 0.06 
Cr261    10 2311         1012 I Fe    0.04 0.03 
Cr261    10 2311         1012 I Mg    0.31 0.06 
Cr261    10 2311         1012 I Mn    0.05 0.04 
Cr261    10 2311         1012 I Na    0.32 0.08 
Cr261    10 2311         1012 I Ni    0.08 0.05 
Cr261    10 2311         1012 I Si    0.29 0.05 
Cr261    10 2311         1012 I Zr    0.13 0.13 
Cr261    10 3027         1013 I Ba    0.00 0.08 
Cr261    10 3027         1013 I Ca    0.07 0.06 
Cr261    10 3027         1013 I Fe    0.01 0.03 
Cr261    10 3027         1013 I Mg    0.17 0.06 
Cr261    10 3027         1013 I Mn   -0.05 0.04 
Cr261    10 3027         1013 I Na    0.13 0.08 
Cr261    10 3027         1013 I Ni   -0.04 0.05 
Cr261    10 3027         1013 I Si    0.23 0.05 
Cr261    10 3027         1013 I Zr    0.04 0.13 
Cr261    10 3029         1014 I Ba    0.01 0.08 
Cr261    10 3029         1014 I Ca   -0.03 0.06 
Cr261    10 3029         1014 I Fe   -0.03 0.03 
Cr261    10 3029         1014 I Mg    0.11 0.06 
Cr261    10 3029         1014 I Mn   -0.04 0.04 
Cr261    10 3029         1014 I Na    0.11 0.08 
Cr261    10 3029         1014 I Ni   -0.07 0.05 
Cr261    10 3029         1014 I Si    0.14 0.05 
Cr261    10 3029         1014 I Zr   -0.06 0.13 
Cr261    10 3709         1015 I Ba    0.02 0.08 
Cr261    10 3709         1015 I Ca   -0.04 0.06 
Cr261    10 3709         1015 I Fe   -0.01 0.03 
Cr261    10 3709         1015 I Mg    0.03 0.06 
Cr261    10 3709         1015 I Mn   -0.04 0.04 
Cr261    10 3709         1015 I Na    0.11 0.08 
Cr261    10 3709         1015 I Ni   -0.10 0.05 
Cr261    10 3709         1015 I Si    0.11 0.05 
Cr261    10 3709         1015 I Zr   -0.03 0.13 
IC2391   11 VXR3          842 B Ca    0.01 0.05 
IC2391   11 VXR3          842 B Fe    0.00 0.08 
IC2391   11 VXR3          842 B Na   -0.02 0.07 
IC2391   11 VXR3          842 B Ni   -0.02 0.07 
IC2391   11 VXR3          842 B Si    0.02 0.08 
IC2391   11 VXR3          842 B Ti    0.00 0.07 
IC2391   11 VXR31         843 B Ca    0.01 0.04 
IC2391   11 VXR31         843 B Fe   -0.02 0.08 
IC2391   11 VXR31         843 B Na    0.02 0.07 
IC2391   11 VXR31         843 B Ni    0.02 0.06 
IC2391   11 VXR31         843 B Si    0.02 0.07 
IC2391   11 VXR31         843 B Ti    0.03 0.08 
IC2391   11 VXR67         844 B Ca   -0.20 0.14 
IC2391   11 VXR67         844 B Fe    0.01 0.08 
IC2391   11 VXR67         844 B Na   -0.31 0.11 
IC2391   11 VXR67         844 B Ni   -0.02 0.08 
IC2391   11 VXR67         844 B Si    0.00 0.13 
IC2391   11 VXR67         844 B Ti   -0.38 0.07 
IC2391   11 VXR70         845 B Ca    0.03 0.07 
IC2391   11 VXR70         845 B Fe   -0.03 0.09 
IC2391   11 VXR70         845 B Na   -0.06 0.09 
IC2391   11 VXR70         845 B Ni    0.02 0.07 
IC2391   11 VXR70         845 B Si    0.04 0.09 
IC2391   11 VXR70         845 B Ti   -0.03 0.08 
IC2391   11 VXR72         846 B Ca    0.03 0.09 
IC2391   11 VXR72         846 B Fe   -0.02 0.07 
IC2391   11 VXR72         846 B Na   -0.12 0.08 
IC2391   11 VXR72         846 B Ni    0.01 0.06 
IC2391   11 VXR72         846 B Si    0.01 0.09 
IC2391   11 VXR72         846 B Ti    0.02 0.07 
IC2391   11 VXR76a        847 B Ca   -0.38 0.14 
IC2391   11 VXR76a        847 B Fe    0.00 0.09 
IC2391   11 VXR76a        847 B Na   -0.34 0.11 
IC2391   11 VXR76a        847 B Ni    0.02 0.12 
IC2391   11 VXR76a        847 B Si    0.06 0.12 
IC2391   11 VXR76a        847 B Ti   -0.34 0.17 
IC2391   11 SHJM2         848 B Ca    0.02 0.06 
IC2391   11 SHJM2         848 B Fe    0.00 0.06 
IC2391   11 SHJM2         848 B Na   -0.03 0.06 
IC2391   11 SHJM2         848 B Ni   -0.03 0.05 
IC2391   11 SHJM2         848 B Si   -0.01 0.08 
IC2391   11 SHJM2         848 B Ti    0.01 0.04 
IC2602   12 R1            834 B Ca   -0.02 0.09 
IC2602   12 R1            834 B Fe   -0.01 0.06 
IC2602   12 R1            834 B Na   -0.14 0.07 
IC2602   12 R1            834 B Ni   -0.01 0.10 
IC2602   12 R1            834 B Si    0.02 0.10 
IC2602   12 R1            834 B Ti   -0.06 0.08 
IC2602   12 R14           835 B Ca    0.01 0.08 
IC2602   12 R14           835 B Fe    0.00 0.07 
IC2602   12 R14           835 B Na   -0.07 0.08 
IC2602   12 R14           835 B Ni   -0.01 0.10 
IC2602   12 R14           835 B Si    0.05 0.11 
IC2602   12 R14           835 B Ti   -0.02 0.09 
IC2602   12 R15           836 B Ca   -0.20 0.09 
IC2602   12 R15           836 B Fe    0.00 0.08 
IC2602   12 R15           836 B Na   -0.34 0.11 
IC2602   12 R15           836 B Ni    0.02 0.09 
IC2602   12 R15           836 B Si    0.03 0.11 
IC2602   12 R15           836 B Ti   -0.40 0.08 
IC2602   12 R66           837 B Ca    0.00 0.05 
IC2602   12 R66           837 B Fe   -0.01 0.07 
IC2602   12 R66           837 B Na   -0.03 0.06 
IC2602   12 R66           837 B Ni   -0.03 0.06 
IC2602   12 R66           837 B Si    0.02 0.07 
IC2602   12 R66           837 B Ti   -0.03 0.06 
IC2602   12 R70           838 B Ca    0.03 0.11 
IC2602   12 R70           838 B Fe    0.00 0.08 
IC2602   12 R70           838 B Na    0.00 0.08 
IC2602   12 R70           838 B Ni   -0.04 0.09 
IC2602   12 R70           838 B Si   -0.04 0.09 
IC2602   12 R70           838 B Ti    0.00 0.06 
IC2602   12 R92           839 B Ca    0.02 0.06 
IC2602   12 R92           839 B Fe   -0.02 0.07 
IC2602   12 R92           839 B Na    0.02 0.06 
IC2602   12 R92           839 B Ni   -0.02 0.07 
IC2602   12 R92           839 B Si   -0.02 0.08 
IC2602   12 R92           839 B Ti    0.01 0.07 
IC2602   12 R95           840 B Ca    0.04 0.09 
IC2602   12 R95           840 B Fe    0.02 0.06 
IC2602   12 R95           840 B Na   -0.13 0.08 
IC2602   12 R95           840 B Ni   -0.05 0.11 
IC2602   12 R95           840 B Si   -0.02 0.09 
IC2602   12 R95           840 B Ti   -0.07 0.11 
IC2602   12 W79           841 B Ca    0.00 0.11 
IC2602   12 W79           841 B Fe   -0.02 0.10 
IC2602   12 W79           841 B Na   -0.12 0.11 
IC2602   12 W79           841 B Ni   -0.03 0.13 
IC2602   12 W79           841 B Si    0.01 0.11 
IC2602   12 W79           841 B Ti    0.02 0.09 
Blanco1  13 W64           820 C Ca   -0.13 0.02 
Blanco1  13 W64           820 C Fe   -0.04 0.02 
Blanco1  13 W64           820 C Mg   -0.13 0.04 
Blanco1  13 W64           820 C Ni   -0.16 0.03 
Blanco1  13 W64           820 C Si   -0.10 0.02 
Blanco1  13 W64           820 C Ti   -0.12 0.03 
Blanco1  13 ZS58          821 C Ca    0.00 0.04 
Blanco1  13 ZS58          821 C Fe   -0.05 0.02 
Blanco1  13 ZS58          821 C Mg   -0.02 0.08 
Blanco1  13 ZS58          821 C Ni   -0.20 0.01 
Blanco1  13 ZS58          821 C Si   -0.11 0.04 
Blanco1  13 ZS58          821 C Ti    0.08 0.03 
Blanco1  13 ZS141         822 C Ca   -0.14 0.04 
Blanco1  13 ZS141         822 C Fe    0.09 0.02 
Blanco1  13 ZS141         822 C Mg   -0.08 0.05 
Blanco1  13 ZS141         822 C Ni   -0.19 0.02 
Blanco1  13 ZS141         822 C Si   -0.14 0.02 
Blanco1  13 ZS141         822 C Ti   -0.09 0.05 
Blanco1  13 W113          823 C Ca   -0.05 0.04 
Blanco1  13 W113          823 C Fe    0.09 0.02 
Blanco1  13 W113          823 C Mg   -0.16 0.02 
Blanco1  13 W113          823 C Ni   -0.12 0.01 
Blanco1  13 W113          823 C Si   -0.13 0.02 
Blanco1  13 W113          823 C Ti   -0.13 0.05 
Blanco1  13 W60           824 C Ca   -0.26 0.05 
Blanco1  13 W60           824 C Fe    0.11 0.03 
Blanco1  13 W60           824 C Mg   -0.20 0.05 
Blanco1  13 W60           824 C Ni   -0.26 0.05 
Blanco1  13 W60           824 C Si   -0.06 0.05 
Blanco1  13 W60           824 C Ti   -0.28 0.12 
Blanco1  13 W63           825 C Ca   -0.07 0.03 
Blanco1  13 W63           825 C Fe    0.05 0.02 
Blanco1  13 W63           825 C Mg   -0.19 0.02 
Blanco1  13 W63           825 C Ni   -0.22 0.03 
Blanco1  13 W63           825 C Si   -0.10 0.04 
Blanco1  13 W63           825 C Ti   -0.17 0.03 
Blanco1  13 W8            826 C Ca   -0.07 0.03 
Blanco1  13 W8            826 C Fe    0.09 0.02 
Blanco1  13 W8            826 C Mg   -0.14 0.05 
Blanco1  13 W8            826 C Ni   -0.12 0.03 
Blanco1  13 W8            826 C Si   -0.06 0.04 
Blanco1  13 W8            826 C Ti   -0.02 0.06 
Blanco1  13 W38           827 C Ca   -0.08 0.03 
Blanco1  13 W38           827 C Fe   -0.03 0.02 
Blanco1  13 W38           827 C Mg   -0.11 0.02 
Blanco1  13 W38           827 C Ni   -0.14 0.04 
Blanco1  13 W38           827 C Si   -0.04 0.04 
Blanco1  13 W38           827 C Ti    0.02 0.10 
Hyades   14 HD4353        700 N Ba    0.39      
Hyades   14 HD4353        700 N Ca    0.05      
Hyades   14 HD4353        700 N Ce    0.13      
Hyades   14 HD4353        700 N Fe    0.16      
Hyades   14 HD4353        700 N Mg   -0.12      
Hyades   14 HD4353        700 N Na   -0.08      
Hyades   14 HD4353        700 N Nd   -0.14      
Hyades   14 HD4353        700 N Si    0.04      
Hyades   14 HD4353        700 N Ti   -0.01      
Hyades   14 HD4353        700 N Zn   -0.13      
Hyades   14 HD4353        700 N Zr   -0.10      
Hyades   14 HD4535        701 N Ba    0.38      
Hyades   14 HD4535        701 N Ca    0.06      
Hyades   14 HD4535        701 N Ce    0.25      
Hyades   14 HD4535        701 N Fe    0.10      
Hyades   14 HD4535        701 N La    1.09      
Hyades   14 HD4535        701 N Mg   -0.04      
Hyades   14 HD4535        701 N Na   -0.03      
Hyades   14 HD4535        701 N Nd   -0.14      
Hyades   14 HD4535        701 N Si    0.07      
Hyades   14 HD4535        701 N Ti    0.07      
Hyades   14 HD4535        701 N Zn   -0.01      
Hyades   14 HD4535        701 N Zr    0.02      
Hyades   14 HD14127       702 N Ba    0.73      
Hyades   14 HD14127       702 N Ca    0.14      
Hyades   14 HD14127       702 N Ce    0.14      
Hyades   14 HD14127       702 N Fe   -0.12      
Hyades   14 HD14127       702 N Mg   -0.01      
Hyades   14 HD14127       702 N Na   -0.09      
Hyades   14 HD14127       702 N Nd   -0.02      
Hyades   14 HD14127       702 N Si    0.02      
Hyades   14 HD14127       702 N Ti    0.10      
Hyades   14 HD14127       702 N Zn   -0.05      
Hyades   14 HD14127       702 N Zr    0.00      
Hyades   14 HD18632       703 N Ba    0.42      
Hyades   14 HD18632       703 N Ca    0.02      
Hyades   14 HD18632       703 N Ce    0.13      
Hyades   14 HD18632       703 N Fe    0.17      
Hyades   14 HD18632       703 N Mg   -0.10      
Hyades   14 HD18632       703 N Na   -0.10      
Hyades   14 HD18632       703 N Nd   -0.14      
Hyades   14 HD18632       703 N Si    0.06      
Hyades   14 HD18632       703 N Ti    0.03      
Hyades   14 HD18632       703 N Zn   -0.14      
Hyades   14 HD18632       703 N Zr   -0.05      
Hyades   14 HD19902       704 N Ba    0.34      
Hyades   14 HD19902       704 N Ca    0.05      
Hyades   14 HD19902       704 N Ce    0.08      
Hyades   14 HD19902       704 N Fe    0.09      
Hyades   14 HD19902       704 N Mg   -0.06      
Hyades   14 HD19902       704 N Na    0.00      
Hyades   14 HD19902       704 N Nd   -0.04      
Hyades   14 HD19902       704 N Si    0.07      
Hyades   14 HD19902       704 N Ti    0.03      
Hyades   14 HD19902       704 N Zn   -0.08      
Hyades   14 HD19902       704 N Zr    0.00      
Hyades   14 HD20430       705 N Ba    0.47      
Hyades   14 HD20430       705 N Ca    0.16      
Hyades   14 HD20430       705 N Ce    0.00      
Hyades   14 HD20430       705 N Fe    0.29      
Hyades   14 HD20430       705 N Mg   -0.05      
Hyades   14 HD20430       705 N Na    0.02      
Hyades   14 HD20430       705 N Nd   -0.22      
Hyades   14 HD20430       705 N Si    0.00      
Hyades   14 HD20430       705 N Ti    0.07      
Hyades   14 HD20430       705 N Zn   -0.11      
Hyades   14 HD20430       705 N Zr    0.11      
Hyades   14 HD20439       706 N Ba    0.45      
Hyades   14 HD20439       706 N Ca    0.13      
Hyades   14 HD20439       706 N Ce   -0.01      
Hyades   14 HD20439       706 N Fe    0.29      
Hyades   14 HD20439       706 N Mg   -0.06      
Hyades   14 HD20439       706 N Na    0.01      
Hyades   14 HD20439       706 N Nd   -0.20      
Hyades   14 HD20439       706 N Si   -0.02      
Hyades   14 HD20439       706 N Ti    0.04      
Hyades   14 HD20439       706 N Zn   -0.03      
Hyades   14 HD20439       706 N Zr   -0.03      
Hyades   14 HD25825       707 N Ba    0.46      
Hyades   14 HD25825       707 N Ca    0.12      
Hyades   14 HD25825       707 N Ce    0.06      
Hyades   14 HD25825       707 N Fe    0.14      
Hyades   14 HD25825       707 N Mg   -0.07      
Hyades   14 HD25825       707 N Na    0.02      
Hyades   14 HD25825       707 N Nd   -0.22      
Hyades   14 HD25825       707 N Si   -0.04      
Hyades   14 HD25825       707 N Ti   -0.03      
Hyades   14 HD25825       707 N Zn   -0.01      
Hyades   14 HD25825       707 N Zr    0.04      
Hyades   14 HD26015B      708 N Ba    0.33      
Hyades   14 HD26015B      708 N Ca   -0.01      
Hyades   14 HD26015B      708 N Ce    0.09      
Hyades   14 HD26015B      708 N Fe    0.17      
Hyades   14 HD26015B      708 N Mg   -0.07      
Hyades   14 HD26015B      708 N Na   -0.04      
Hyades   14 HD26015B      708 N Nd   -0.26      
Hyades   14 HD26015B      708 N Si    0.00      
Hyades   14 HD26015B      708 N Ti   -0.01      
Hyades   14 HD26015B      708 N Zn   -0.09      
Hyades   14 HD26015B      708 N Zr   -0.19      
Hyades   14 HD26257       709 N Ba    0.40      
Hyades   14 HD26257       709 N Ca    0.12      
Hyades   14 HD26257       709 N Ce   -0.07      
Hyades   14 HD26257       709 N Fe    0.11      
Hyades   14 HD26257       709 N Mg   -0.11      
Hyades   14 HD26257       709 N Na    0.00      
Hyades   14 HD26257       709 N Nd   -0.17      
Hyades   14 HD26257       709 N Si    0.09      
Hyades   14 HD26257       709 N Ti    0.03      
Hyades   14 HD26257       709 N Zn   -0.03      
Hyades   14 HD26257       709 N Zr   -0.09      
Hyades   14 HD26736       710 N Ba    0.47      
Hyades   14 HD26736       710 N Ca    0.14      
Hyades   14 HD26736       710 N Ce    0.09      
Hyades   14 HD26736       710 N Fe    0.09      
Hyades   14 HD26736       710 N Mg    0.01      
Hyades   14 HD26736       710 N Na    0.05      
Hyades   14 HD26736       710 N Nd   -0.14      
Hyades   14 HD26736       710 N Si    0.06      
Hyades   14 HD26736       710 N Ti    0.00      
Hyades   14 HD26736       710 N Zn    0.08      
Hyades   14 HD26736       710 N Zr   -0.04      
Hyades   14 HD26756       711 N Ba    0.40      
Hyades   14 HD26756       711 N Ca    0.08      
Hyades   14 HD26756       711 N Ce    0.13      
Hyades   14 HD26756       711 N Fe    0.06      
Hyades   14 HD26756       711 N Mg   -0.03      
Hyades   14 HD26756       711 N Na    0.01      
Hyades   14 HD26756       711 N Nd   -0.13      
Hyades   14 HD26756       711 N Si    0.08      
Hyades   14 HD26756       711 N Ti    0.02      
Hyades   14 HD26756       711 N Zn   -0.08      
Hyades   14 HD26756       711 N Zr    0.04      
Hyades   14 HD26767       712 N Ba    0.38      
Hyades   14 HD26767       712 N Ca    0.13      
Hyades   14 HD26767       712 N Ce    0.04      
Hyades   14 HD26767       712 N Fe    0.12      
Hyades   14 HD26767       712 N La    1.05      
Hyades   14 HD26767       712 N Mg   -0.01      
Hyades   14 HD26767       712 N Na   -0.01      
Hyades   14 HD26767       712 N Nd   -0.17      
Hyades   14 HD26767       712 N Si    0.04      
Hyades   14 HD26767       712 N Ti    0.05      
Hyades   14 HD26767       712 N Zn    0.00      
Hyades   14 HD26767       712 N Zr    0.02      
Hyades   14 HD27250       713 N Ba    0.35      
Hyades   14 HD27250       713 N Ca    0.04      
Hyades   14 HD27250       713 N Ce    0.11      
Hyades   14 HD27250       713 N Fe    0.09      
Hyades   14 HD27250       713 N Mg    0.00      
Hyades   14 HD27250       713 N Na   -0.02      
Hyades   14 HD27250       713 N Nd   -0.13      
Hyades   14 HD27250       713 N Si    0.09      
Hyades   14 HD27250       713 N Ti    0.06      
Hyades   14 HD27250       713 N Zn   -0.09      
Hyades   14 HD27250       713 N Zr   -0.04      
Hyades   14 HD27282       714 N Ba    0.33      
Hyades   14 HD27282       714 N Ca    0.08      
Hyades   14 HD27282       714 N Ce    0.07      
Hyades   14 HD27282       714 N Fe    0.14      
Hyades   14 HD27282       714 N Mg   -0.01      
Hyades   14 HD27282       714 N Na    0.01      
Hyades   14 HD27282       714 N Nd   -0.23      
Hyades   14 HD27282       714 N Si    0.03      
Hyades   14 HD27282       714 N Ti    0.05      
Hyades   14 HD27282       714 N Zn   -0.03      
Hyades   14 HD27282       714 N Zr   -0.05      
Hyades   14 HD27732       715 N Ba    0.37      
Hyades   14 HD27732       715 N Ca    0.08      
Hyades   14 HD27732       715 N Ce    0.11      
Hyades   14 HD27732       715 N Fe    0.10      
Hyades   14 HD27732       715 N La    1.06      
Hyades   14 HD27732       715 N Mg   -0.04      
Hyades   14 HD27732       715 N Na   -0.05      
Hyades   14 HD27732       715 N Nd   -0.16      
Hyades   14 HD27732       715 N Si    0.06      
Hyades   14 HD27732       715 N Ti   -0.04      
Hyades   14 HD27732       715 N Zn   -0.06      
Hyades   14 HD27732       715 N Zr   -0.07      
Hyades   14 HD27771       716 N Ba    0.34      
Hyades   14 HD27771       716 N Ca    0.00      
Hyades   14 HD27771       716 N Ce    0.17      
Hyades   14 HD27771       716 N Fe    0.08      
Hyades   14 HD27771       716 N Mg   -0.07      
Hyades   14 HD27771       716 N Na    0.00      
Hyades   14 HD27771       716 N Nd   -0.11      
Hyades   14 HD27771       716 N Si    0.04      
Hyades   14 HD27771       716 N Ti    0.05      
Hyades   14 HD27771       716 N Zn   -0.01      
Hyades   14 HD27771       716 N Zr   -0.08      
Hyades   14 HD27835       717 N Ba    0.44      
Hyades   14 HD27835       717 N Ca    0.10      
Hyades   14 HD27835       717 N Ce    0.05      
Hyades   14 HD27835       717 N Fe    0.09      
Hyades   14 HD27835       717 N La    1.10      
Hyades   14 HD27835       717 N Mg   -0.06      
Hyades   14 HD27835       717 N Na    0.00      
Hyades   14 HD27835       717 N Nd   -0.16      
Hyades   14 HD27835       717 N Si    0.05      
Hyades   14 HD27835       717 N Ti    0.03      
Hyades   14 HD27835       717 N Zn   -0.08      
Hyades   14 HD27835       717 N Zr   -0.03      
Hyades   14 HD27859       718 N Ba    0.40      
Hyades   14 HD27859       718 N Ca    0.13      
Hyades   14 HD27859       718 N Ce    0.00      
Hyades   14 HD27859       718 N Fe    0.14      
Hyades   14 HD27859       718 N La    0.97      
Hyades   14 HD27859       718 N Mg   -0.05      
Hyades   14 HD27859       718 N Na    0.01      
Hyades   14 HD27859       718 N Nd   -0.22      
Hyades   14 HD27859       718 N Si    0.00      
Hyades   14 HD27859       718 N Ti    0.03      
Hyades   14 HD27859       718 N Zn    0.02      
Hyades   14 HD27859       718 N Zr    0.04      
Hyades   14 HD28099       719 N Ba    0.38      
Hyades   14 HD28099       719 N Ca    0.11      
Hyades   14 HD28099       719 N Ce    0.08      
Hyades   14 HD28099       719 N Fe    0.10      
Hyades   14 HD28099       719 N La    1.06      
Hyades   14 HD28099       719 N Mg   -0.04      
Hyades   14 HD28099       719 N Na    0.02      
Hyades   14 HD28099       719 N Nd   -0.14      
Hyades   14 HD28099       719 N Si    0.05      
Hyades   14 HD28099       719 N Ti    0.04      
Hyades   14 HD28099       719 N Zn   -0.04      
Hyades   14 HD28099       719 N Zr   -0.06      
Hyades   14 HD28258       720 N Ba    0.37      
Hyades   14 HD28258       720 N Ca    0.05      
Hyades   14 HD28258       720 N Ce    0.09      
Hyades   14 HD28258       720 N Fe    0.14      
Hyades   14 HD28258       720 N La    1.04      
Hyades   14 HD28258       720 N Mg   -0.06      
Hyades   14 HD28258       720 N Na   -0.03      
Hyades   14 HD28258       720 N Nd   -0.17      
Hyades   14 HD28258       720 N Si    0.02      
Hyades   14 HD28258       720 N Ti   -0.02      
Hyades   14 HD28258       720 N Zn   -0.09      
Hyades   14 HD28258       720 N Zr   -0.14      
Hyades   14 HD28462       721 N Ba    0.34      
Hyades   14 HD28462       721 N Ca    0.01      
Hyades   14 HD28462       721 N Ce    0.12      
Hyades   14 HD28462       721 N Fe    0.08      
Hyades   14 HD28462       721 N Mg   -0.02      
Hyades   14 HD28462       721 N Na   -0.02      
Hyades   14 HD28462       721 N Nd   -0.12      
Hyades   14 HD28462       721 N Si    0.09      
Hyades   14 HD28462       721 N Ti    0.03      
Hyades   14 HD28462       721 N Zn   -0.08      
Hyades   14 HD28462       721 N Zr   -0.04      
Hyades   14 HD28593       722 N Ba    0.33      
Hyades   14 HD28593       722 N Ca    0.03      
Hyades   14 HD28593       722 N Ce    0.08      
Hyades   14 HD28593       722 N Fe    0.11      
Hyades   14 HD28593       722 N La    1.05      
Hyades   14 HD28593       722 N Mg   -0.07      
Hyades   14 HD28593       722 N Na    0.02      
Hyades   14 HD28593       722 N Nd   -0.17      
Hyades   14 HD28593       722 N Si    0.06      
Hyades   14 HD28593       722 N Ti    0.02      
Hyades   14 HD28593       722 N Zn   -0.08      
Hyades   14 HD28593       722 N Zr   -0.09      
Hyades   14 HD28635       723 N Ba    0.45      
Hyades   14 HD28635       723 N Ca    0.11      
Hyades   14 HD28635       723 N Ce    0.00      
Hyades   14 HD28635       723 N Fe    0.09      
Hyades   14 HD28635       723 N La    1.06      
Hyades   14 HD28635       723 N Mg   -0.05      
Hyades   14 HD28635       723 N Na    0.05      
Hyades   14 HD28635       723 N Nd   -0.17      
Hyades   14 HD28635       723 N Si    0.05      
Hyades   14 HD28635       723 N Ti    0.01      
Hyades   14 HD28635       723 N Zn   -0.09      
Hyades   14 HD28635       723 N Zr   -0.01      
Hyades   14 HD28805       724 N Ba    0.38      
Hyades   14 HD28805       724 N Ca    0.06      
Hyades   14 HD28805       724 N Ce    0.09      
Hyades   14 HD28805       724 N Fe    0.08      
Hyades   14 HD28805       724 N Mg   -0.05      
Hyades   14 HD28805       724 N Na   -0.04      
Hyades   14 HD28805       724 N Nd   -0.14      
Hyades   14 HD28805       724 N Si    0.06      
Hyades   14 HD28805       724 N Ti   -0.04      
Hyades   14 HD28805       724 N Zn   -0.02      
Hyades   14 HD28805       724 N Zr   -0.09      
Hyades   14 HD28878       725 N Ba    0.39      
Hyades   14 HD28878       725 N Ca    0.01      
Hyades   14 HD28878       725 N Ce    0.14      
Hyades   14 HD28878       725 N Fe    0.13      
Hyades   14 HD28878       725 N La    1.06      
Hyades   14 HD28878       725 N Mg   -0.09      
Hyades   14 HD28878       725 N Na   -0.05      
Hyades   14 HD28878       725 N Nd   -0.17      
Hyades   14 HD28878       725 N Si    0.06      
Hyades   14 HD28878       725 N Ti    0.01      
Hyades   14 HD28878       725 N Zn   -0.05      
Hyades   14 HD28878       725 N Zr   -0.08      
Hyades   14 HD28977       726 N Ba    0.32      
Hyades   14 HD28977       726 N Ca    0.03      
Hyades   14 HD28977       726 N Ce    0.12      
Hyades   14 HD28977       726 N Fe    0.13      
Hyades   14 HD28977       726 N La    1.09      
Hyades   14 HD28977       726 N Mg   -0.09      
Hyades   14 HD28977       726 N Na   -0.01      
Hyades   14 HD28977       726 N Nd   -0.12      
Hyades   14 HD28977       726 N Si    0.03      
Hyades   14 HD28977       726 N Ti    0.07      
Hyades   14 HD28977       726 N Zn   -0.14      
Hyades   14 HD28977       726 N Zr   -0.07      
Hyades   14 HD28992       727 N Ba    0.35      
Hyades   14 HD28992       727 N Ca    0.09      
Hyades   14 HD28992       727 N Ce    0.00      
Hyades   14 HD28992       727 N Fe    0.12      
Hyades   14 HD28992       727 N Mg   -0.11      
Hyades   14 HD28992       727 N Na   -0.01      
Hyades   14 HD28992       727 N Nd   -0.19      
Hyades   14 HD28992       727 N Si    0.02      
Hyades   14 HD28992       727 N Ti    0.03      
Hyades   14 HD28992       727 N Zn   -0.05      
Hyades   14 HD28992       727 N Zr    0.00      
Hyades   14 HD29159       728 N Ba    0.45      
Hyades   14 HD29159       728 N Ca    0.05      
Hyades   14 HD29159       728 N Ce    0.23      
Hyades   14 HD29159       728 N Fe    0.09      
Hyades   14 HD29159       728 N Mg   -0.13      
Hyades   14 HD29159       728 N Na    0.04      
Hyades   14 HD29159       728 N Nd   -0.10      
Hyades   14 HD29159       728 N Si    0.07      
Hyades   14 HD29159       728 N Ti    0.05      
Hyades   14 HD29159       728 N Zn    0.03      
Hyades   14 HD29159       728 N Zr   -0.04      
Hyades   14 HD29419       729 N Ba    0.44      
Hyades   14 HD29419       729 N Ca    0.11      
Hyades   14 HD29419       729 N Ce   -0.01      
Hyades   14 HD29419       729 N Fe    0.13      
Hyades   14 HD29419       729 N La    1.03      
Hyades   14 HD29419       729 N Mg   -0.05      
Hyades   14 HD29419       729 N Na   -0.06      
Hyades   14 HD29419       729 N Nd   -0.20      
Hyades   14 HD29419       729 N Si    0.01      
Hyades   14 HD29419       729 N Ti   -0.04      
Hyades   14 HD29419       729 N Zn   -0.07      
Hyades   14 HD29419       729 N Zr   -0.08      
Hyades   14 HD30505       730 N Ba    0.34      
Hyades   14 HD30505       730 N Ca    0.02      
Hyades   14 HD30505       730 N Ce    0.09      
Hyades   14 HD30505       730 N Fe    0.13      
Hyades   14 HD30505       730 N Mg   -0.09      
Hyades   14 HD30505       730 N Na   -0.05      
Hyades   14 HD30505       730 N Nd   -0.19      
Hyades   14 HD30505       730 N Si    0.05      
Hyades   14 HD30505       730 N Ti    0.03      
Hyades   14 HD30505       730 N Zn   -0.07      
Hyades   14 HD30505       730 N Zr   -0.07      
Hyades   14 HD30589       731 N Ba    0.40      
Hyades   14 HD30589       731 N Ca    0.09      
Hyades   14 HD30589       731 N Ce   -0.02      
Hyades   14 HD30589       731 N Fe    0.14      
Hyades   14 HD30589       731 N Mg   -0.08      
Hyades   14 HD30589       731 N Na    0.00      
Hyades   14 HD30589       731 N Nd   -0.23      
Hyades   14 HD30589       731 N Si    0.02      
Hyades   14 HD30589       731 N Ti    0.00      
Hyades   14 HD30589       731 N Zn   -0.12      
Hyades   14 HD30589       731 N Zr   -0.04      
Hyades   14 HD31609       732 N Ba    0.34      
Hyades   14 HD31609       732 N Ca    0.02      
Hyades   14 HD31609       732 N Ce    0.07      
Hyades   14 HD31609       732 N Fe    0.14      
Hyades   14 HD31609       732 N La    1.04      
Hyades   14 HD31609       732 N Mg   -0.08      
Hyades   14 HD31609       732 N Na    0.01      
Hyades   14 HD31609       732 N Nd   -0.20      
Hyades   14 HD31609       732 N Si    0.00      
Hyades   14 HD31609       732 N Ti   -0.01      
Hyades   14 HD31609       732 N Zn   -0.10      
Hyades   14 HD31609       732 N Zr   -0.01      
Hyades   14 HD32347       733 N Ba    0.37      
Hyades   14 HD32347       733 N Ca    0.09      
Hyades   14 HD32347       733 N Ce    0.11      
Hyades   14 HD32347       733 N Fe    0.11      
Hyades   14 HD32347       733 N La    1.08      
Hyades   14 HD32347       733 N Mg   -0.02      
Hyades   14 HD32347       733 N Na   -0.05      
Hyades   14 HD32347       733 N Nd   -0.19      
Hyades   14 HD32347       733 N Si    0.06      
Hyades   14 HD32347       733 N Ti    0.03      
Hyades   14 HD32347       733 N Zn   -0.05      
Hyades   14 HD32347       733 N Zr   -0.08      
Hyades   14 HD35768       734 N Ba    0.46      
Hyades   14 HD35768       734 N Ca    0.12      
Hyades   14 HD35768       734 N Ce    0.02      
Hyades   14 HD35768       734 N Fe    0.08      
Hyades   14 HD35768       734 N Mg   -0.02      
Hyades   14 HD35768       734 N Na    0.08      
Hyades   14 HD35768       734 N Nd   -0.13      
Hyades   14 HD35768       734 N Si    0.05      
Hyades   14 HD35768       734 N Ti    0.12      
Hyades   14 HD35768       734 N Zn   -0.10      
Hyades   14 HD35768       734 N Zr    0.00      
Hyades   14 HD240648      735 N Ba    0.31      
Hyades   14 HD240648      735 N Ca    0.09      
Hyades   14 HD240648      735 N Ce    0.06      
Hyades   14 HD240648      735 N Fe    0.14      
Hyades   14 HD240648      735 N Mg   -0.05      
Hyades   14 HD240648      735 N Na   -0.01      
Hyades   14 HD240648      735 N Nd   -0.22      
Hyades   14 HD240648      735 N Si    0.02      
Hyades   14 HD240648      735 N Ti    0.03      
Hyades   14 HD240648      735 N Zn   -0.02      
Hyades   14 HD240648      735 N Zr   -0.10      
Hyades   14 HD242780      736 N Ba    0.34      
Hyades   14 HD242780      736 N Ca    0.09      
Hyades   14 HD242780      736 N Ce    0.08      
Hyades   14 HD242780      736 N Fe    0.12      
Hyades   14 HD242780      736 N Mg   -0.05      
Hyades   14 HD242780      736 N Na    0.02      
Hyades   14 HD242780      736 N Nd   -0.19      
Hyades   14 HD242780      736 N Si    0.07      
Hyades   14 HD242780      736 N Ti    0.07      
Hyades   14 HD242780      736 N Zn   -0.04      
Hyades   14 HD242780      736 N Zr   -0.10      
Hyades   14 HD283704      737 N Ba    0.37      
Hyades   14 HD283704      737 N Ca    0.06      
Hyades   14 HD283704      737 N Ce    0.14      
Hyades   14 HD283704      737 N Fe    0.09      
Hyades   14 HD283704      737 N Mg   -0.04      
Hyades   14 HD283704      737 N Na    0.01      
Hyades   14 HD283704      737 N Nd   -0.10      
Hyades   14 HD283704      737 N Si    0.07      
Hyades   14 HD283704      737 N Ti    0.03      
Hyades   14 HD283704      737 N Zn   -0.07      
Hyades   14 HD283704      737 N Zr   -0.08      
Hyades   14 HD284253      738 N Ba    0.35      
Hyades   14 HD284253      738 N Ca    0.06      
Hyades   14 HD284253      738 N Ce    0.12      
Hyades   14 HD284253      738 N Fe    0.14      
Hyades   14 HD284253      738 N Mg   -0.06      
Hyades   14 HD284253      738 N Na    0.02      
Hyades   14 HD284253      738 N Nd   -0.17      
Hyades   14 HD284253      738 N Si    0.00      
Hyades   14 HD284253      738 N Ti    0.02      
Hyades   14 HD284253      738 N Zn   -0.05      
Hyades   14 HD284253      738 N Zr   -0.04      
Hyades   14 HD284574      739 N Ba    0.33      
Hyades   14 HD284574      739 N Ca    0.08      
Hyades   14 HD284574      739 N Ce    0.06      
Hyades   14 HD284574      739 N Fe    0.13      
Hyades   14 HD284574      739 N La    1.04      
Hyades   14 HD284574      739 N Mg   -0.04      
Hyades   14 HD284574      739 N Na    0.01      
Hyades   14 HD284574      739 N Nd   -0.20      
Hyades   14 HD284574      739 N Si    0.08      
Hyades   14 HD284574      739 N Ti    0.05      
Hyades   14 HD284574      739 N Zn    0.00      
Hyades   14 HD284574      739 N Zr   -0.10      
Hyades   14 HD285252      740 N Ba    0.38      
Hyades   14 HD285252      740 N Ca    0.08      
Hyades   14 HD285252      740 N Ce    0.14      
Hyades   14 HD285252      740 N Fe    0.14      
Hyades   14 HD285252      740 N Mg   -0.11      
Hyades   14 HD285252      740 N Na   -0.03      
Hyades   14 HD285252      740 N Nd   -0.14      
Hyades   14 HD285252      740 N Si    0.10      
Hyades   14 HD285252      740 N Ti   -0.06      
Hyades   14 HD285252      740 N Zn   -0.07      
Hyades   14 HD285252      740 N Zr   -0.04      
Hyades   14 HD285367      741 N Ba    0.34      
Hyades   14 HD285367      741 N Ca    0.03      
Hyades   14 HD285367      741 N Ce    0.16      
Hyades   14 HD285367      741 N Fe    0.11      
Hyades   14 HD285367      741 N Mg   -0.08      
Hyades   14 HD285367      741 N Na   -0.05      
Hyades   14 HD285367      741 N Nd   -0.10      
Hyades   14 HD285367      741 N Si    0.05      
Hyades   14 HD285367      741 N Ti    0.02      
Hyades   14 HD285367      741 N Zn   -0.10      
Hyades   14 HD285367      741 N Zr   -0.13      
Hyades   14 HD285690      742 N Ba    0.34      
Hyades   14 HD285690      742 N Ca    0.03      
Hyades   14 HD285690      742 N Ce    0.14      
Hyades   14 HD285690      742 N Fe    0.08      
Hyades   14 HD285690      742 N La    1.07      
Hyades   14 HD285690      742 N Mg   -0.06      
Hyades   14 HD285690      742 N Na   -0.08      
Hyades   14 HD285690      742 N Nd   -0.10      
Hyades   14 HD285690      742 N Si    0.05      
Hyades   14 HD285690      742 N Ti    0.02      
Hyades   14 HD285690      742 N Zn   -0.09      
Hyades   14 HD285690      742 N Zr   -0.11      
Hyades   14 HD285773      743 N Ba    0.29      
Hyades   14 HD285773      743 N Ca    0.02      
Hyades   14 HD285773      743 N Ce    0.07      
Hyades   14 HD285773      743 N Fe    0.14      
Hyades   14 HD285773      743 N La    1.06      
Hyades   14 HD285773      743 N Mg   -0.09      
Hyades   14 HD285773      743 N Na    0.01      
Hyades   14 HD285773      743 N Nd   -0.12      
Hyades   14 HD285773      743 N Si    0.02      
Hyades   14 HD285773      743 N Ti    0.00      
Hyades   14 HD285773      743 N Zn   -0.06      
Hyades   14 HD285773      743 N Zr   -0.05      
Hyades   14 HD285830      744 N Ba    0.32      
Hyades   14 HD285830      744 N Ca    0.03      
Hyades   14 HD285830      744 N Ce    0.17      
Hyades   14 HD285830      744 N Fe    0.22      
Hyades   14 HD285830      744 N La    1.04      
Hyades   14 HD285830      744 N Mg   -0.14      
Hyades   14 HD285830      744 N Na   -0.08      
Hyades   14 HD285830      744 N Nd   -0.19      
Hyades   14 HD285830      744 N Si    0.03      
Hyades   14 HD285830      744 N Ti    0.03      
Hyades   14 HD285830      744 N Zn   -0.12      
Hyades   14 HD285830      744 N Zr   -0.06      
Hyades   14 HD434535      745 N Ba    0.40      
Hyades   14 HD434535      745 N Ca    0.02      
Hyades   14 HD434535      745 N Ce    0.16      
Hyades   14 HD434535      745 N Fe    0.14      
Hyades   14 HD434535      745 N Mg   -0.09      
Hyades   14 HD434535      745 N Na   -0.02      
Hyades   14 HD434535      745 N Nd   -0.14      
Hyades   14 HD434535      745 N Si    0.02      
Hyades   14 HD434535      745 N Ti    0.03      
Hyades   14 HD434535      745 N Zn   -0.07      
Hyades   14 HD434535      745 N Zr   -0.04      
Berenice 15 {HD 106103}   881 R Ba    0.77 0.11 
Berenice 15 {HD 106103}   881 R Co   -0.10 0.26 
Berenice 15 {HD 106103}   881 R Cr   -0.04 0.11 
Berenice 15 {HD 106103}   881 R Fe    0.09 0.05 
Berenice 15 {HD 106103}   881 R Mg    0.20 0.21 
Berenice 15 {HD 106103}   881 R Mn   -0.14 0.08 
Berenice 15 {HD 106103}   881 R Na   -0.13 0.06 
Berenice 15 {HD 106103}   881 R Ni    0.04 0.08 
Berenice 15 {HD 106103}   881 R Sc   -0.09 0.09 
Berenice 15 {HD 106103}   881 R Si    0.01 0.11 
Berenice 15 {HD 106103}   881 R Sr    0.11 0.15 
Berenice 15 {HD 106103}   881 R Ti   -0.09 0.11 
Berenice 15 {HD 106103}   881 R V     0.34 0.15 
Berenice 15 {HD 106103}   881 R Y    -0.09 0.09 
Berenice 15 {HD 106103}   881 R Zr   -0.05 0.12 
Berenice 15 HD 106293     882 R Ba    0.45 0.28 
Berenice 15 HD 106293     882 R Co    0.25 0.31 
Berenice 15 HD 106293     882 R Cr   -0.08 0.19 
Berenice 15 HD 106293     882 R Fe    0.19 0.17 
Berenice 15 HD 106293     882 R Mg    0.26 0.24 
Berenice 15 HD 106293     882 R Mn   -0.14 0.19 
Berenice 15 HD 106293     882 R Na   -0.17 0.24 
Berenice 15 HD 106293     882 R Ni    0.02 0.27 
Berenice 15 HD 106293     882 R Sc   -0.26 0.22 
Berenice 15 HD 106293     882 R Si    0.07 0.20 
Berenice 15 HD 106293     882 R Sr   -0.20 0.17 
Berenice 15 HD 106293     882 R Ti   -0.17 0.23 
Berenice 15 HD 106293     882 R V     0.42 0.25 
Berenice 15 HD 106293     882 R Y    -0.17 0.18 
Berenice 15 HD 106293     882 R Zr   -0.23 0.19 
Berenice 15 HD 106691     883 R Ba    0.72 0.26 
Berenice 15 HD 106691     883 R Co    0.71 0.21 
Berenice 15 HD 106691     883 R Cr    0.12 0.20 
Berenice 15 HD 106691     883 R Fe   -0.08 0.16 
Berenice 15 HD 106691     883 R Mg    0.38 0.24 
Berenice 15 HD 106691     883 R Mn    0.16 0.18 
Berenice 15 HD 106691     883 R Na    0.02 0.25 
Berenice 15 HD 106691     883 R Ni    0.04 0.17 
Berenice 15 HD 106691     883 R Sc    0.07 0.22 
Berenice 15 HD 106691     883 R Si    0.20 0.17 
Berenice 15 HD 106691     883 R Sr    0.23 0.16 
Berenice 15 HD 106691     883 R Ti    0.08 0.21 
Berenice 15 HD 106691     883 R V     0.50 0.36 
Berenice 15 HD 106691     883 R Y     0.12 0.17 
Berenice 15 HD 106691     883 R Zr    0.57 0.21 
Berenice 15 HD 106946     884 R Ba    0.40 0.17 
Berenice 15 HD 106946     884 R Co    0.11 0.26 
Berenice 15 HD 106946     884 R Cr   -0.07 0.19 
Berenice 15 HD 106946     884 R Fe    0.17 0.08 
Berenice 15 HD 106946     884 R Mg    0.27 0.19 
Berenice 15 HD 106946     884 R Mn   -0.10 0.10 
Berenice 15 HD 106946     884 R Na   -0.09 0.16 
Berenice 15 HD 106946     884 R Ni   -0.20 0.19 
Berenice 15 HD 106946     884 R Sc   -0.22 0.18 
Berenice 15 HD 106946     884 R Si    0.08 0.10 
Berenice 15 HD 106946     884 R Sr   -0.06 0.12 
Berenice 15 HD 106946     884 R Ti    0.03 0.18 
Berenice 15 HD 106946     884 R V     0.41 0.44 
Berenice 15 HD 106946     884 R Y     0.06 0.20 
Berenice 15 HD 106946     884 R Zr    0.20 0.12 
Berenice 15 {HD 107611}   885 R Ba    0.75 0.11 
Berenice 15 {HD 107611}   885 R Co   -0.19 0.33 
Berenice 15 {HD 107611}   885 R Cr    0.01 0.09 
Berenice 15 {HD 107611}   885 R Fe    0.09 0.05 
Berenice 15 {HD 107611}   885 R Mg    0.14 0.18 
Berenice 15 {HD 107611}   885 R Mn   -0.08 0.07 
Berenice 15 {HD 107611}   885 R Na   -0.19 0.06 
Berenice 15 {HD 107611}   885 R Ni   -0.14 0.07 
Berenice 15 {HD 107611}   885 R Sc   -0.14 0.09 
Berenice 15 {HD 107611}   885 R Si    0.13 0.13 
Berenice 15 {HD 107611}   885 R Sr    0.05 0.17 
Berenice 15 {HD 107611}   885 R Ti    0.05 0.07 
Berenice 15 {HD 107611}   885 R V     0.58 0.11 
Berenice 15 {HD 107611}   885 R Y     0.01 0.13 
Berenice 15 {HD 107611}   885 R Zr    0.04 0.17 
Berenice 15 {HD 109530}   886 R Ba    0.28 0.16 
Berenice 15 {HD 109530}   886 R Co   -0.17 0.25 
Berenice 15 {HD 109530}   886 R Cr   -0.13 0.12 
Berenice 15 {HD 109530}   886 R Fe    0.14 0.09 
Berenice 15 {HD 109530}   886 R Mg    0.23 0.14 
Berenice 15 {HD 109530}   886 R Mn   -0.34 0.32 
Berenice 15 {HD 109530}   886 R Na    0.01 0.15 
Berenice 15 {HD 109530}   886 R Ni    0.06 0.14 
Berenice 15 {HD 109530}   886 R Sc   -0.09 0.16 
Berenice 15 {HD 109530}   886 R Si   -0.02 0.29 
Berenice 15 {HD 109530}   886 R Sr    0.12 0.21 
Berenice 15 {HD 109530}   886 R Ti    0.10 0.13 
Berenice 15 {HD 109530}   886 R V     0.29 0.34 
Berenice 15 {HD 109530}   886 R Y    -0.09 0.21 
Berenice 15 {HD 109530}   886 R Zr   -0.28 0.16 
Berenice 15 HD 107877     887 R Ba    0.40 0.16 
Berenice 15 HD 107877     887 R Co   -0.45 0.30 
Berenice 15 HD 107877     887 R Cr    0.17 0.15 
Berenice 15 HD 107877     887 R Fe    0.14 0.13 
Berenice 15 HD 107877     887 R Mg    0.25 0.22 
Berenice 15 HD 107877     887 R Mn    0.00 0.17 
Berenice 15 HD 107877     887 R Na   -0.28 0.13 
Berenice 15 HD 107877     887 R Ni   -0.03 0.15 
Berenice 15 HD 107877     887 R Ti    0.03 0.26 
Berenice 15 HD 107877     887 R V     0.48 0.29 
Berenice 15 HD 107877     887 R Zr   -0.01 0.21 
Berenice 15 HD 108154     888 R Ba    0.53 0.14 
Berenice 15 HD 108154     888 R Co   -0.35 0.31 
Berenice 15 HD 108154     888 R Cr    0.37 0.13 
Berenice 15 HD 108154     888 R Fe    0.01 0.11 
Berenice 15 HD 108154     888 R Mg    0.14 0.21 
Berenice 15 HD 108154     888 R Mn    0.12 0.17 
Berenice 15 HD 108154     888 R Na   -0.14 0.23 
Berenice 15 HD 108154     888 R Ni    0.08 0.13 
Berenice 15 HD 108154     888 R Ti    0.17 0.17 
Berenice 15 HD 108154     888 R V     0.11 0.37 
Berenice 15 HD 108154     888 R Zr    0.02 0.20 
Berenice 15 HD 108226     889 R Ba    0.54 0.14 
Berenice 15 HD 108226     889 R Co   -0.34 0.35 
Berenice 15 HD 108226     889 R Cr    0.33 0.13 
Berenice 15 HD 108226     889 R Fe    0.05 0.11 
Berenice 15 HD 108226     889 R Mg    0.17 0.21 
Berenice 15 HD 108226     889 R Mn    0.06 0.13 
Berenice 15 HD 108226     889 R Na   -0.01 0.25 
Berenice 15 HD 108226     889 R Ni    0.03 0.13 
Berenice 15 HD 108226     889 R Ti    0.19 0.17 
Berenice 15 HD 108226     889 R V     0.52 0.27 
Berenice 15 HD 108226     889 R Zr   -0.11 0.20 
Berenice 15 HD 108976     890 R Ba    0.29 0.17 
Berenice 15 HD 108976     890 R Co   -0.28 0.21 
Berenice 15 HD 108976     890 R Cr    0.23 0.16 
Berenice 15 HD 108976     890 R Fe   -0.01 0.14 
Berenice 15 HD 108976     890 R Mg    0.14 0.22 
Berenice 15 HD 108976     890 R Mn   -0.45 0.18 
Berenice 15 HD 108976     890 R Na    0.03 0.24 
Berenice 15 HD 108976     890 R Ni    0.04 0.19 
Berenice 15 HD 108976     890 R Ti    0.10 0.20 
Berenice 15 HD 108976     890 R V     0.56 0.18 
Berenice 15 HD 108976     890 R Zr   -0.48 0.22 
Berenice 15 HD 109069     891 R Ba    0.40 0.19 
Berenice 15 HD 109069     891 R Co    0.47 0.40 
Berenice 15 HD 109069     891 R Fe   -0.03 0.17 
Berenice 15 HD 109069     891 R Mg    0.44 0.24 
Berenice 15 HD 109069     891 R Ni    0.32 0.22 
Berenice 15 HD 109069     891 R Ti    0.02 0.27 
Berenice 15 HD 109069     891 R V     0.42 0.17 
Berenice 15 HD 109069     891 R Zr   -0.01 0.24 
Pleiades 16 HD 23351      858 S Ba    0.77 0.27 
Pleiades 16 HD 23351      858 S Ca   -0.06 0.18 
Pleiades 16 HD 23351      858 S Co   -0.27 0.27 
Pleiades 16 HD 23351      858 S Cr   -0.03 0.20 
Pleiades 16 HD 23351      858 S Fe    0.06 0.15 
Pleiades 16 HD 23351      858 S Mg    0.08 0.39 
Pleiades 16 HD 23351      858 S Mn   -0.04 0.20 
Pleiades 16 HD 23351      858 S Na   -0.26 0.22 
Pleiades 16 HD 23351      858 S Ni   -0.07 0.28 
Pleiades 16 HD 23351      858 S Sc   -0.07 0.27 
Pleiades 16 HD 23351      858 S Si   -0.01 0.18 
Pleiades 16 HD 23351      858 S Sr   -0.03 0.15 
Pleiades 16 HD 23351      858 S Ti    0.01 0.26 
Pleiades 16 HD 23351      858 S V     0.23 0.20 
Pleiades 16 HD 23351      858 S Y     0.05 0.17 
Pleiades 16 HD 23351      858 S Zr    0.13 0.25 
Pleiades 16 HD 23609      859 S Ba    0.66 0.28 
Pleiades 16 HD 23609      859 S Ca    0.28 0.26 
Pleiades 16 HD 23609      859 S Co    0.25 0.23 
Pleiades 16 HD 23609      859 S Cr    0.07 0.19 
Pleiades 16 HD 23609      859 S Fe    0.08 0.17 
Pleiades 16 HD 23609      859 S Mg    0.00 0.40 
Pleiades 16 HD 23609      859 S Mn    0.23 0.27 
Pleiades 16 HD 23609      859 S Na    0.14 0.19 
Pleiades 16 HD 23609      859 S Ni    0.19 0.21 
Pleiades 16 HD 23609      859 S Sc    0.06 0.20 
Pleiades 16 HD 23609      859 S Si    0.14 0.18 
Pleiades 16 HD 23609      859 S Sr   -0.02 0.18 
Pleiades 16 HD 23609      859 S Ti   -0.02 0.22 
Pleiades 16 HD 23609      859 S V     0.56 0.31 
Pleiades 16 HD 23609      859 S Y     0.06 0.19 
Pleiades 16 HD 23609      859 S Zr    0.14 0.21 
Pleiades 16 HD 23247      860 S Ba    0.59 0.26 
Pleiades 16 HD 23247      860 S Ca   -0.06 0.16 
Pleiades 16 HD 23247      860 S Co   -0.07 0.59 
Pleiades 16 HD 23247      860 S Cr   -0.02 0.20 
Pleiades 16 HD 23247      860 S Fe    0.06 0.16 
Pleiades 16 HD 23247      860 S Mg    0.37 0.39 
Pleiades 16 HD 23247      860 S Mn   -0.17 0.21 
Pleiades 16 HD 23247      860 S Na   -0.20 0.23 
Pleiades 16 HD 23247      860 S Ni   -0.10 0.24 
Pleiades 16 HD 23247      860 S Sc   -0.11 0.27 
Pleiades 16 HD 23247      860 S Si    0.28 0.17 
Pleiades 16 HD 23247      860 S Sr    0.03 0.17 
Pleiades 16 HD 23247      860 S Ti    0.06 0.30 
Pleiades 16 HD 23247      860 S V     0.51 0.31 
Pleiades 16 HD 23247      860 S Y    -0.08 0.19 
Pleiades 16 HD 23247      860 S Zr    0.31 0.26 
Pleiades 16 HD 23732      861 S Ba    0.73 0.25 
Pleiades 16 HD 23732      861 S Ca    0.28 0.16 
Pleiades 16 HD 23732      861 S Co    0.14 0.17 
Pleiades 16 HD 23732      861 S Cr    0.00 0.17 
Pleiades 16 HD 23732      861 S Fe    0.02 0.09 
Pleiades 16 HD 23732      861 S Mg    0.19 0.37 
Pleiades 16 HD 23732      861 S Mn    0.11 0.18 
Pleiades 16 HD 23732      861 S Na   -0.17 0.17 
Pleiades 16 HD 23732      861 S Ni    0.01 0.22 
Pleiades 16 HD 23732      861 S Sc   -0.07 0.23 
Pleiades 16 HD 23732      861 S Si    0.14 0.15 
Pleiades 16 HD 23732      861 S Sr    0.04 0.09 
Pleiades 16 HD 23732      861 S Ti    0.04 0.23 
Pleiades 16 HD 23732      861 S V     0.41 0.40 
Pleiades 16 HD 23732      861 S Y     0.04 0.15 
Pleiades 16 HD 23732      861 S Zr    0.28 0.16 
Pleiades 16 HD 23511      862 S Ba    0.71 0.27 
Pleiades 16 HD 23511      862 S Ca    0.25 0.20 
Pleiades 16 HD 23511      862 S Co   -0.38 0.26 
Pleiades 16 HD 23511      862 S Cr    0.00 0.18 
Pleiades 16 HD 23511      862 S Fe    0.08 0.11 
Pleiades 16 HD 23511      862 S Mg    0.25 0.38 
Pleiades 16 HD 23511      862 S Mn    0.14 0.23 
Pleiades 16 HD 23511      862 S Na   -0.11 0.32 
Pleiades 16 HD 23511      862 S Ni    0.12 0.25 
Pleiades 16 HD 23511      862 S Sc   -0.02 0.29 
Pleiades 16 HD 23511      862 S Si    0.26 0.14 
Pleiades 16 HD 23511      862 S Sr    0.04 0.12 
Pleiades 16 HD 23511      862 S Ti    0.06 0.25 
Pleiades 16 HD 23511      862 S V     0.27 0.34 
Pleiades 16 HD 23511      862 S Y     0.03 0.19 
Pleiades 16 HD 23511      862 S Zr    0.56 0.36 
M11      17 S660          926 L Al    0.12 0.10 
M11      17 S660          926 L Ca    0.00 0.08 
M11      17 S660          926 L Eu    0.00 0.15 
M11      17 S660          926 L La    0.17 0.12 
M11      17 S660          926 L Na    0.23 0.14 
M11      17 S660          926 L Ni    0.00 0.10 
M11      17 S660          926 L Sc    0.00 0.07 
M11      17 S660          926 L Si    0.05 0.10 
M11      17 S660          926 L Ti    0.06 0.15 
M11      17 S669          927 L Al    0.22 0.10 
M11      17 S669          927 L Ca    0.00 0.09 
M11      17 S669          927 L Co    0.00 0.15 
M11      17 S669          927 L Eu    0.00 0.15 
M11      17 S669          927 L La    0.03 0.12 
M11      17 S669          927 L Na    0.23 0.12 
M11      17 S669          927 L Ni    0.00 0.10 
M11      17 S669          927 L Sc    0.00 0.06 
M11      17 S669          927 L Si    0.25 0.10 
M11      17 S669          927 L Ti    0.01 0.12 
M11      17 S686          928 L Al    0.22 0.10 
M11      17 S686          928 L Ca    0.00 0.07 
M11      17 S686          928 L Co    0.00 0.15 
M11      17 S686          928 L Eu    0.00 0.15 
M11      17 S686          928 L La    0.27 0.12 
M11      17 S686          928 L Na    0.03 0.13 
M11      17 S686          928 L Ni    0.00 0.10 
M11      17 S686          928 L Sc    0.08 0.07 
M11      17 S686          928 L Si    0.27 0.10 
M11      17 S686          928 L Ti    0.08 0.15 
M11      17 S916          929 L Al    0.22 0.10 
M11      17 S916          929 L Ca    0.00 0.07 
M11      17 S916          929 L Co    0.00 0.15 
M11      17 S916          929 L Eu    0.00 0.15 
M11      17 S916          929 L La    0.17 0.12 
M11      17 S916          929 L Na    0.32 0.14 
M11      17 S916          929 L Ni    0.00 0.10 
M11      17 S916          929 L Sc    0.00 0.07 
M11      17 S916          929 L Si    0.34 0.10 
M11      17 S916          929 L Ti    0.01 0.12 
NGC3680  28 5            1211 Q Ca   -0.01 0.06 
NGC3680  28 5            1211 Q Cr   -0.16 0.17 
NGC3680  28 5            1211 Q Fe   -0.17 0.07 
NGC3680  28 5            1211 Q Mg   -0.11 0.05 
NGC3680  28 5            1211 Q Na   -0.14 0.12 
NGC3680  28 5            1211 Q Ni   -0.09 0.07 
NGC3680  28 5            1211 Q Si    0.01 0.08 
NGC3680  28 5            1211 Q Ti    0.11 0.07 
NGC3680  28 5            1211 Q Y     0.11 0.04 
NGC3680  28 5            1211 Q Zn   -0.16 0.03 
NGC3680  28 11           1217 Q Al   -0.06 0.07 
NGC3680  28 11           1217 Q Ba    0.16 0.07 
NGC3680  28 11           1217 Q Ca   -0.14 0.09 
NGC3680  28 11           1217 Q Cr    0.01 0.07 
NGC3680  28 11           1217 Q Fe    0.04 0.08 
NGC3680  28 11           1217 Q La    0.35 0.06 
NGC3680  28 11           1217 Q Mg   -0.05 0.07 
NGC3680  28 11           1217 Q Na    0.05 0.11 
NGC3680  28 11           1217 Q Nd    0.56 0.08 
NGC3680  28 11           1217 Q Ni   -0.07 0.08 
NGC3680  28 11           1217 Q Si    0.04 0.08 
NGC3680  28 11           1217 Q Ti    0.17 0.06 
NGC3680  28 11           1217 Q Y     0.25 0.10 
NGC3680  28 11           1217 Q Zn   -0.34 0.06 
NGC3680  28 13           1219 Q Al    0.12 0.07 
NGC3680  28 13           1219 Q Ba    0.16 0.07 
NGC3680  28 13           1219 Q Ca   -0.09 0.09 
NGC3680  28 13           1219 Q Cr    0.09 0.07 
NGC3680  28 13           1219 Q Fe   -0.01 0.08 
NGC3680  28 13           1219 Q La    0.31 0.06 
NGC3680  28 13           1219 Q Mg    0.00 0.07 
NGC3680  28 13           1219 Q Na    0.13 0.11 
NGC3680  28 13           1219 Q Nd    0.56 0.08 
NGC3680  28 13           1219 Q Ni    0.01 0.08 
NGC3680  28 13           1219 Q Si    0.07 0.08 
NGC3680  28 13           1219 Q Ti    0.22 0.06 
NGC3680  28 13           1219 Q Y     0.23 0.10 
NGC3680  28 13           1219 Q Zn   -0.38 0.06 
NGC3680  28 20           1226 Q Al    0.08 0.07 
NGC3680  28 20           1226 Q Ba    0.17 0.07 
NGC3680  28 20           1226 Q Ca   -0.09 0.09 
NGC3680  28 20           1226 Q Cr    0.04 0.07 
NGC3680  28 20           1226 Q Fe    0.06 0.08 
NGC3680  28 20           1226 Q La    0.23 0.06 
NGC3680  28 20           1226 Q Mg   -0.14 0.07 
NGC3680  28 20           1226 Q Na    0.22 0.11 
NGC3680  28 20           1226 Q Nd    0.44 0.08 
NGC3680  28 20           1226 Q Ni   -0.05 0.08 
NGC3680  28 20           1226 Q Si    0.10 0.08 
NGC3680  28 20           1226 Q Ti    0.23 0.06 
NGC3680  28 20           1226 Q Y     0.10 0.10 
NGC3680  28 20           1226 Q Zn   -0.31 0.06 
NGC3680  28 24           1230 Q Ca   -0.05 0.06 
NGC3680  28 24           1230 Q Cr    0.04 0.17 
NGC3680  28 24           1230 Q Fe   -0.07 0.07 
NGC3680  28 24           1230 Q Mg   -0.16 0.05 
NGC3680  28 24           1230 Q Na   -0.16 0.12 
NGC3680  28 24           1230 Q Ni   -0.03 0.07 
NGC3680  28 24           1230 Q Si    0.00 0.08 
NGC3680  28 24           1230 Q Ti    0.14 0.07 
NGC3680  28 24           1230 Q Y     0.11 0.04 
NGC3680  28 24           1230 Q Zn   -0.28 0.03 
NGC3680  28 26           1232 Q Al    0.16 0.07 
NGC3680  28 26           1232 Q Ba    0.12 0.07 
NGC3680  28 26           1232 Q Ca   -0.03 0.09 
NGC3680  28 26           1232 Q Cr    0.11 0.07 
NGC3680  28 26           1232 Q Fe    0.09 0.08 
NGC3680  28 26           1232 Q La    0.28 0.06 
NGC3680  28 26           1232 Q Mg   -0.01 0.07 
NGC3680  28 26           1232 Q Na    0.12 0.11 
NGC3680  28 26           1232 Q Nd    0.51 0.08 
NGC3680  28 26           1232 Q Ni   -0.03 0.08 
NGC3680  28 26           1232 Q Si    0.01 0.08 
NGC3680  28 26           1232 Q Ti    0.28 0.06 
NGC3680  28 26           1232 Q Y     0.13 0.10 
NGC3680  28 26           1232 Q Zn   -0.42 0.06 
NGC3680  28 27           1233 Q Al    0.10 0.07 
NGC3680  28 27           1233 Q Ba    0.06 0.07 
NGC3680  28 27           1233 Q Ca   -0.11 0.09 
NGC3680  28 27           1233 Q Cr    0.10 0.07 
NGC3680  28 27           1233 Q Fe    0.04 0.08 
NGC3680  28 27           1233 Q La    0.26 0.06 
NGC3680  28 27           1233 Q Mg   -0.01 0.07 
NGC3680  28 27           1233 Q Na    0.16 0.11 
NGC3680  28 27           1233 Q Nd    0.56 0.08 
NGC3680  28 27           1233 Q Ni   -0.10 0.08 
NGC3680  28 27           1233 Q Si   -0.02 0.08 
NGC3680  28 27           1233 Q Ti    0.20 0.06 
NGC3680  28 27           1233 Q Y     0.09 0.10 
NGC3680  28 27           1233 Q Zn   -0.50 0.06 
NGC3680  28 34           1240 Q Al    0.02 0.07 
NGC3680  28 34           1240 Q Ba    0.20 0.07 
NGC3680  28 34           1240 Q Ca   -0.09 0.09 
NGC3680  28 34           1240 Q Cr    0.07 0.07 
NGC3680  28 34           1240 Q Fe   -0.11 0.08 
NGC3680  28 34           1240 Q Mg   -0.14 0.07 
NGC3680  28 34           1240 Q Na    0.04 0.11 
NGC3680  28 34           1240 Q Nd    0.20 0.08 
NGC3680  28 34           1240 Q Ni   -0.04 0.08 
NGC3680  28 34           1240 Q Si   -0.03 0.08 
NGC3680  28 34           1240 Q Ti    0.07 0.06 
NGC3680  28 34           1240 Q Y     0.19 0.10 
NGC3680  28 34           1240 Q Zn   -0.47 0.06 
NGC3680  28 35           1241 Q Ca   -0.04 0.06 
NGC3680  28 35           1241 Q Cr   -0.07 0.17 
NGC3680  28 35           1241 Q Fe   -0.14 0.07 
NGC3680  28 35           1241 Q Mg   -0.11 0.05 
NGC3680  28 35           1241 Q Na   -0.06 0.12 
NGC3680  28 35           1241 Q Ni   -0.10 0.07 
NGC3680  28 35           1241 Q Si    0.01 0.08 
NGC3680  28 35           1241 Q Ti    0.07 0.07 
NGC3680  28 35           1241 Q Y     0.12 0.04 
NGC3680  28 35           1241 Q Zn   -0.23 0.03 
NGC3680  28 41           1247 Q Al    0.17 0.07 
NGC3680  28 41           1247 Q Ba    0.13 0.07 
NGC3680  28 41           1247 Q Ca   -0.06 0.09 
NGC3680  28 41           1247 Q Cr    0.12 0.07 
NGC3680  28 41           1247 Q Fe    0.03 0.08 
NGC3680  28 41           1247 Q La    0.27 0.06 
NGC3680  28 41           1247 Q Mg   -0.01 0.07 
NGC3680  28 41           1247 Q Na    0.11 0.11 
NGC3680  28 41           1247 Q Nd    0.55 0.08 
NGC3680  28 41           1247 Q Ni    0.00 0.08 
NGC3680  28 41           1247 Q Si    0.03 0.08 
NGC3680  28 41           1247 Q Ti    0.25 0.06 
NGC3680  28 41           1247 Q Y     0.11 0.10 
NGC3680  28 41           1247 Q Zn   -0.41 0.06 
NGC3680  28 44           1250 Q Al    0.27 0.07 
NGC3680  28 44           1250 Q Ba    0.03 0.07 
NGC3680  28 44           1250 Q Ca   -0.03 0.09 
NGC3680  28 44           1250 Q Cr    0.14 0.07 
NGC3680  28 44           1250 Q Fe   -0.13 0.08 
NGC3680  28 44           1250 Q La    0.42 0.06 
NGC3680  28 44           1250 Q Mg    0.05 0.07 
NGC3680  28 44           1250 Q Na    0.17 0.11 
NGC3680  28 44           1250 Q Nd    1.09 0.08 
NGC3680  28 44           1250 Q Ni   -0.03 0.08 
NGC3680  28 44           1250 Q Si    0.14 0.08 
NGC3680  28 44           1250 Q Ti    0.20 0.06 
NGC3680  28 44           1250 Q Y     0.23 0.10 
NGC3680  28 44           1250 Q Zn   -0.48 0.06 
IC4651   29 AMC 1109      863 G Al   -0.06 0.10 
IC4651   29 AMC 1109      863 G Ca    0.03 0.12 
IC4651   29 AMC 1109      863 G Cr    0.04 0.14 
IC4651   29 AMC 1109      863 G Fe    0.11 0.09 
IC4651   29 AMC 1109      863 G Na   -0.02 0.11 
IC4651   29 AMC 1109      863 G Ni    0.00 0.11 
IC4651   29 AMC 1109      863 G Si    0.00 0.09 
IC4651   29 AMC 1109      863 G Ti    0.02 0.14 
IC4651   29 AMC 2207      864 G Al   -0.09 0.10 
IC4651   29 AMC 2207      864 G Ca    0.04 0.12 
IC4651   29 AMC 2207      864 G Cr    0.01 0.14 
IC4651   29 AMC 2207      864 G Fe    0.13 0.09 
IC4651   29 AMC 2207      864 G Na   -0.07 0.11 
IC4651   29 AMC 2207      864 G Ni   -0.03 0.11 
IC4651   29 AMC 2207      864 G Si   -0.02 0.09 
IC4651   29 AMC 2207      864 G Ti   -0.08 0.13 
IC4651   29 AMC 4220      865 G Al   -0.17 0.10 
IC4651   29 AMC 4220      865 G Ca    0.00 0.12 
IC4651   29 AMC 4220      865 G Cr    0.02 0.15 
IC4651   29 AMC 4220      865 G Fe    0.19 0.09 
IC4651   29 AMC 4220      865 G Na   -0.07 0.11 
IC4651   29 AMC 4220      865 G Ni   -0.02 0.11 
IC4651   29 AMC 4220      865 G Si   -0.08 0.09 
IC4651   29 AMC 4220      865 G Ti   -0.02 0.14 
IC4651   29 AMC 4226      866 G Al   -0.07 0.10 
IC4651   29 AMC 4226      866 G Ca    0.06 0.12 
IC4651   29 AMC 4226      866 G Cr   -0.07 0.14 
IC4651   29 AMC 4226      866 G Fe    0.13 0.09 
IC4651   29 AMC 4226      866 G Na    0.00 0.11 
IC4651   29 AMC 4226      866 G Ni   -0.03 0.11 
IC4651   29 AMC 4226      866 G Si   -0.05 0.09 
IC4651   29 AMC 4226      866 G Ti   -0.03 0.14 
IC4651   29 Eggen 45      867 G Al   -0.10 0.10 
IC4651   29 Eggen 45      867 G Ca    0.03 0.12 
IC4651   29 Eggen 45      867 G Cr   -0.03 0.13 
IC4651   29 Eggen 45      867 G Fe    0.05 0.09 
IC4651   29 Eggen 45      867 G Na   -0.03 0.11 
IC4651   29 Eggen 45      867 G Ni   -0.04 0.11 
IC4651   29 Eggen 45      867 G Si    0.04 0.09 
IC4651   29 Eggen 45      867 G Ti   -0.01 0.13 
M67      30 Sanders 746   875 G Al    0.06 0.10 
M67      30 Sanders 746   875 G Ca    0.05 0.12 
M67      30 Sanders 746   875 G Cr    0.08 0.15 
M67      30 Sanders 746   875 G Fe    0.07 0.09 
M67      30 Sanders 746   875 G Na   -0.03 0.11 
M67      30 Sanders 746   875 G Ni   -0.07 0.10 
M67      30 Sanders 746   875 G Si   -0.12 0.09 
M67      30 Sanders 746   875 G Ti   -0.01 0.15 
M67      30 Sanders 1048  876 G Al   -0.07 0.11 
M67      30 Sanders 1048  876 G Ca    0.06 0.13 
M67      30 Sanders 1048  876 G Cr    0.08 0.16 
M67      30 Sanders 1048  876 G Fe    0.03 0.10 
M67      30 Sanders 1048  876 G Na   -0.03 0.12 
M67      30 Sanders 1048  876 G Ni    0.02 0.12 
M67      30 Sanders 1048  876 G Si   -0.04 0.10 
M67      30 Sanders 1048  876 G Ti    0.01 0.15 
M67      30 Sanders 1092  877 G Al   -0.05 0.10 
M67      30 Sanders 1092  877 G Ca    0.04 0.12 
M67      30 Sanders 1092  877 G Cr    0.01 0.14 
M67      30 Sanders 1092  877 G Fe    0.07 0.09 
M67      30 Sanders 1092  877 G Na    0.02 0.11 
M67      30 Sanders 1092  877 G Ni    0.00 0.11 
M67      30 Sanders 1092  877 G Si    0.01 0.09 
M67      30 Sanders 1092  877 G Ti    0.06 0.13 
M67      30 Sanders 1255  878 G Ca    0.02 0.13 
M67      30 Sanders 1255  878 G Cr    0.03 0.16 
M67      30 Sanders 1255  878 G Fe    0.01 0.10 
M67      30 Sanders 1255  878 G Na   -0.01 0.12 
M67      30 Sanders 1255  878 G Ni    0.03 0.12 
M67      30 Sanders 1255  878 G Si    0.01 0.10 
M67      30 Sanders 1255  878 G Ti   -0.02 0.15 
M67      30 Sanders 1283  879 G Al   -0.14 0.10 
M67      30 Sanders 1283  879 G Ca    0.03 0.12 
M67      30 Sanders 1283  879 G Cr   -0.01 0.14 
M67      30 Sanders 1283  879 G Fe    0.03 0.09 
M67      30 Sanders 1283  879 G Na    0.01 0.11 
M67      30 Sanders 1283  879 G Ni   -0.01 0.11 
M67      30 Sanders 1283  879 G Si    0.00 0.09 
M67      30 Sanders 1283  879 G Ti   -0.03 0.13 
M67      30 Sanders 1287  880 G Ca   -0.01 0.12 
M67      30 Sanders 1287  880 G Cr   -0.03 0.14 
M67      30 Sanders 1287  880 G Fe   -0.04 0.09 
M67      30 Sanders 1287  880 G Na   -0.04 0.11 
M67      30 Sanders 1287  880 G Ni   -0.06 0.11 
M67      30 Sanders 1287  880 G Si   -0.01 0.09 
M67      30 Sanders 1287  880 G Ti   -0.12 0.13 
Praesepe 31 KW49          868 G Ca   -0.03 0.13 
Praesepe 31 KW49          868 G Cr   -0.03 0.16 
Praesepe 31 KW49          868 G Fe    0.22 0.10 
Praesepe 31 KW49          868 G Na   -0.05 0.12 
Praesepe 31 KW49          868 G Ni    0.00 0.12 
Praesepe 31 KW49          868 G Si   -0.01 0.10 
Praesepe 31 KW49          868 G Ti   -0.03 0.15 
Praesepe 31 KW100         869 G Ca    0.02 0.14 
Praesepe 31 KW100         869 G Cr   -0.06 0.16 
Praesepe 31 KW100         869 G Fe    0.27 0.10 
Praesepe 31 KW100         869 G Na    0.00 0.12 
Praesepe 31 KW100         869 G Ni   -0.02 0.12 
Praesepe 31 KW100         869 G Si    0.11 0.11 
Praesepe 31 KW100         869 G Ti   -0.09 0.15 
Praesepe 31 KW208         870 G Al    0.02 0.11 
Praesepe 31 KW208         870 G Ca    0.03 0.13 
Praesepe 31 KW208         870 G Cr    0.07 0.16 
Praesepe 31 KW208         870 G Fe    0.28 0.10 
Praesepe 31 KW208         870 G Na    0.03 0.12 
Praesepe 31 KW208         870 G Ni   -0.02 0.12 
Praesepe 31 KW208         870 G Si   -0.02 0.10 
Praesepe 31 KW208         870 G Ti    0.00 0.15 
Praesepe 31 KW326         871 G Al   -0.03 0.11 
Praesepe 31 KW326         871 G Ca   -0.03 0.14 
Praesepe 31 KW326         871 G Cr   -0.01 0.17 
Praesepe 31 KW326         871 G Fe    0.28 0.10 
Praesepe 31 KW326         871 G Na   -0.06 0.12 
Praesepe 31 KW326         871 G Ni   -0.03 0.12 
Praesepe 31 KW326         871 G Si    0.00 0.10 
Praesepe 31 KW326         871 G Ti   -0.01 0.16 
Praesepe 31 KW368         872 G Al   -0.09 0.12 
Praesepe 31 KW368         872 G Ca    0.00 0.15 
Praesepe 31 KW368         872 G Cr    0.05 0.18 
Praesepe 31 KW368         872 G Fe    0.26 0.11 
Praesepe 31 KW368         872 G Na   -0.07 0.13 
Praesepe 31 KW368         872 G Ni   -0.01 0.13 
Praesepe 31 KW368         872 G Si   -0.03 0.11 
Praesepe 31 KW368         872 G Ti   -0.05 0.18 
Praesepe 31 KW392         873 G Al   -0.09 0.12 
Praesepe 31 KW392         873 G Ca    0.00 0.14 
Praesepe 31 KW392         873 G Cr    0.03 0.17 
Praesepe 31 KW392         873 G Fe    0.34 0.11 
Praesepe 31 KW392         873 G Na   -0.08 0.13 
Praesepe 31 KW392         873 G Ni   -0.02 0.14 
Praesepe 31 KW392         873 G Si   -0.06 0.12 
Praesepe 31 KW392         873 G Ti   -0.01 0.16 
Praesepe 31 KW418         874 G Al   -0.13 0.11 
Praesepe 31 KW418         874 G Ca    0.01 0.13 
Praesepe 31 KW418         874 G Cr    0.02 0.16 
Praesepe 31 KW418         874 G Fe    0.23 0.10 
Praesepe 31 KW418         874 G Na   -0.09 0.12 
Praesepe 31 KW418         874 G Ni   -0.04 0.13 
Praesepe 31 KW418         874 G Si   -0.04 0.11 
Praesepe 31 KW418         874 G Ti   -0.11 0.15 
M67      32 969           746 J Al   -0.01      
M67      32 969           746 J Ca    0.09      
M67      32 969           746 J Cr    0.00      
M67      32 969           746 J Fe    0.01      
M67      32 969           746 J Mg   -0.01      
M67      32 969           746 J Na    0.00      
M67      32 969           746 J Ni   -0.04      
M67      32 969           746 J Si   -0.01      
M67      32 969           746 J Ti    0.00      
M67      32 988           747 J Al   -0.04      
M67      32 988           747 J Ca    0.12      
M67      32 988           747 J Cr    0.09      
M67      32 988           747 J Fe    0.03      
M67      32 988           747 J Mg    0.03      
M67      32 988           747 J Na    0.12      
M67      32 988           747 J Ni    0.03      
M67      32 988           747 J Si    0.10      
M67      32 988           747 J Ti    0.00      
M67      32 994           748 J Al   -0.04      
M67      32 994           748 J Ca    0.07      
M67      32 994           748 J Cr    0.03      
M67      32 994           748 J Fe    0.00      
M67      32 994           748 J Mg    0.02      
M67      32 994           748 J Na    0.12      
M67      32 994           748 J Ni    0.04      
M67      32 994           748 J Si    0.02      
M67      32 994           748 J Ti    0.04      
M67      32 995           749 J Al   -0.06      
M67      32 995           749 J Ca    0.05      
M67      32 995           749 J Cr   -0.04      
M67      32 995           749 J Fe    0.05      
M67      32 995           749 J Mg    0.00      
M67      32 995           749 J Na    0.04      
M67      32 995           749 J Ni   -0.07      
M67      32 995           749 J Si    0.03      
M67      32 995           749 J Ti   -0.06      
M67      32 998           750 J Al   -0.08      
M67      32 998           750 J Ca    0.01      
M67      32 998           750 J Cr   -0.05      
M67      32 998           750 J Fe    0.07      
M67      32 998           750 J Mg    0.00      
M67      32 998           750 J Na    0.08      
M67      32 998           750 J Ni   -0.03      
M67      32 998           750 J Si   -0.02      
M67      32 998           750 J Ti    0.00      
M67      32 1034          751 J Al   -0.08      
M67      32 1034          751 J Ca    0.03      
M67      32 1034          751 J Cr    0.00      
M67      32 1034          751 J Fe    0.01      
M67      32 1034          751 J Mg   -0.02      
M67      32 1034          751 J Na    0.07      
M67      32 1034          751 J Ni   -0.03      
M67      32 1034          751 J Si    0.03      
M67      32 1034          751 J Ti    0.00      
M67      32 1239          752 J Al    0.02      
M67      32 1239          752 J Ca    0.00      
M67      32 1239          752 J Cr   -0.01      
M67      32 1239          752 J Fe    0.02      
M67      32 1239          752 J Mg   -0.01      
M67      32 1239          752 J Na    0.03      
M67      32 1239          752 J Ni   -0.03      
M67      32 1239          752 J Si    0.05      
M67      32 1239          752 J Ti   -0.05      
M67      32 1252          753 J Al   -0.09      
M67      32 1252          753 J Ca    0.02      
M67      32 1252          753 J Cr   -0.04      
M67      32 1252          753 J Fe    0.05      
M67      32 1252          753 J Mg   -0.04      
M67      32 1252          753 J Na   -0.04      
M67      32 1252          753 J Ni   -0.05      
M67      32 1252          753 J Si    0.00      
M67      32 1252          753 J Ti   -0.08      
M67      32 1256          754 J Al   -0.11      
M67      32 1256          754 J Ca    0.04      
M67      32 1256          754 J Cr   -0.02      
M67      32 1256          754 J Fe    0.06      
M67      32 1256          754 J Mg   -0.04      
M67      32 1256          754 J Na   -0.06      
M67      32 1256          754 J Ni   -0.04      
M67      32 1256          754 J Si   -0.03      
M67      32 1256          754 J Ti   -0.04      
M67      32 2205          755 J Al   -0.06      
M67      32 2205          755 J Ca    0.03      
M67      32 2205          755 J Cr   -0.01      
M67      32 2205          755 J Fe    0.00      
M67      32 2205          755 J Mg    0.03      
M67      32 2205          755 J Na    0.13      
M67      32 2205          755 J Ni    0.03      
M67      32 2205          755 J Si    0.04      
M67      32 2205          755 J Ti   -0.06      
Be29     33 159           930 D Ba    0.40 0.25 
Be29     33 159           930 D Ca    0.09 0.18 
Be29     33 159           930 D Cr   -0.10 0.18 
Be29     33 159           930 D Ni   -0.10 0.17 
Be29     33 159           930 D Si   -0.01 0.22 
Be29     33 159           930 D Ti   -0.01 0.20 
Be29     33 257           931 D Ba    0.46 0.37 
Be29     33 257           931 D Ca    0.12 0.20 
Be29     33 257           931 D Cr   -0.06 0.20 
Be29     33 257           931 D Ni    0.01 0.18 
Be29     33 257           931 D Si    0.13 0.28 
Be29     33 257           931 D Ti    0.02 0.20 
Be29     33 398           932 D Ba    0.46 0.40 
Be29     33 398           932 D Ca    0.14 0.18 
Be29     33 398           932 D Cr   -0.10 0.20 
Be29     33 398           932 D Ni   -0.03 0.20 
Be29     33 398           932 D Si   -0.01 0.16 
Be29     33 398           932 D Ti    0.07 0.19 
Be29     33 602           933 D Ba    0.37 0.17 
Be29     33 602           933 D Ca    0.04 0.16 
Be29     33 602           933 D Cr   -0.13 0.16 
Be29     33 602           933 D Ni   -0.08 0.13 
Be29     33 602           933 D Si    0.05 0.12 
Be29     33 602           933 D Ti    0.06 0.15 
Be29     33 933           934 D Ba    0.37 0.20 
Be29     33 933           934 D Ca    0.08 0.19 
Be29     33 933           934 D Cr   -0.11 0.18 
Be29     33 933           934 D Ni   -0.04 0.20 
Be29     33 933           934 D Si   -0.05 0.16 
Be29     33 933           934 D Ti   -0.03 0.19 
Be29     33 1024          935 D Ba    0.53 0.12 
Be29     33 1024          935 D Ca    0.12 0.15 
Be29     33 1024          935 D Cr    0.03 0.29 
Be29     33 1024          935 D Ni    0.08 0.21 
Be29     33 1024          935 D Si    0.05 0.14 
Be29     33 1024          935 D Ti    0.41 0.22 
Cr261    34 RGB02         942 D Ba    0.29 0.11 
Cr261    34 RGB02         942 D Ca    0.03 0.20 
Cr261    34 RGB02         942 D Cr    0.08 0.21 
Cr261    34 RGB02         942 D Ni    0.08 0.18 
Cr261    34 RGB02         942 D Si    0.17 0.22 
Cr261    34 RGB02         942 D Ti    0.23 0.20 
Cr261    34 RGB05         943 D Ba    0.26 0.13 
Cr261    34 RGB05         943 D Ca   -0.04 0.20 
Cr261    34 RGB05         943 D Cr   -0.05 0.18 
Cr261    34 RGB05         943 D Ni    0.00 0.16 
Cr261    34 RGB05         943 D Si    0.03 0.16 
Cr261    34 RGB05         943 D Ti   -0.03 0.17 
Cr261    34 RGB06         944 D Ba    0.28 0.12 
Cr261    34 RGB06         944 D Ca   -0.12 0.14 
Cr261    34 RGB06         944 D Cr   -0.04 0.17 
Cr261    34 RGB06         944 D Ni    0.11 0.16 
Cr261    34 RGB06         944 D Si    0.14 0.19 
Cr261    34 RGB06         944 D Ti    0.06 0.15 
Cr261    34 RGB07         945 D Ba    0.23 0.10 
Cr261    34 RGB07         945 D Ca   -0.03 0.15 
Cr261    34 RGB07         945 D Cr    0.04 0.19 
Cr261    34 RGB07         945 D Ni    0.10 0.17 
Cr261    34 RGB07         945 D Si    0.03 0.25 
Cr261    34 RGB07         945 D Ti    0.22 0.19 
Cr261    34 RGB09         946 D Ba    0.31 0.09 
Cr261    34 RGB09         946 D Ca   -0.03 0.16 
Cr261    34 RGB09         946 D Cr    0.10 0.18 
Cr261    34 RGB09         946 D Ni    0.06 0.14 
Cr261    34 RGB09         946 D Si    0.07 0.15 
Cr261    34 RGB09         946 D Ti    0.07 0.14 
Cr261    34 RGB10         947 D Ba    0.25 0.09 
Cr261    34 RGB10         947 D Ca   -0.03 0.15 
Cr261    34 RGB10         947 D Cr    0.07 0.18 
Cr261    34 RGB10         947 D Ni    0.04 0.17 
Cr261    34 RGB10         947 D Si    0.09 0.12 
Cr261    34 RGB10         947 D Ti    0.14 0.16 
Cr261    34 RGB11         948 D Ba    0.31 0.11 
Cr261    34 RGB11         948 D Ca   -0.07 0.16 
Cr261    34 RGB11         948 D Cr    0.00 0.19 
Cr261    34 RGB11         948 D Ni    0.11 0.17 
Cr261    34 RGB11         948 D Si    0.09 0.18 
Cr261    34 RGB11         948 D Ti   -0.01 0.15 
Mel66    35 1346          936 D Ba    0.32 0.13 
Mel66    35 1346          936 D Ca    0.14 0.18 
Mel66    35 1346          936 D Cr   -0.01 0.15 
Mel66    35 1346          936 D Ni   -0.02 0.11 
Mel66    35 1346          936 D Si    0.13 0.09 
Mel66    35 1346          936 D Ti   -0.02 0.14 
Mel66    35 1493          937 D Ba    0.29 0.10 
Mel66    35 1493          937 D Ca    0.09 0.15 
Mel66    35 1493          937 D Cr    0.02 0.15 
Mel66    35 1493          937 D Ni   -0.01 0.14 
Mel66    35 1493          937 D Si    0.14 0.10 
Mel66    35 1493          937 D Ti   -0.02 0.14 
Mel66    35 1785          938 D Ba    0.28 0.10 
Mel66    35 1785          938 D Ca    0.10 0.17 
Mel66    35 1785          938 D Cr   -0.06 0.11 
Mel66    35 1785          938 D Ni   -0.05 0.12 
Mel66    35 1785          938 D Si    0.10 0.10 
Mel66    35 1785          938 D Ti    0.01 0.13 
Mel66    35 1865          939 D Ba    0.46 0.09 
Mel66    35 1865          939 D Ca    0.07 0.14 
Mel66    35 1865          939 D Cr   -0.05 0.14 
Mel66    35 1865          939 D Ni   -0.02 0.11 
Mel66    35 1865          939 D Si    0.14 0.11 
Mel66    35 1865          939 D Ti   -0.05 0.12 
Mel66    35 1884          940 D Ba    0.26 0.10 
Mel66    35 1884          940 D Ca    0.06 0.13 
Mel66    35 1884          940 D Cr   -0.02 0.13 
Mel66    35 1884          940 D Ni    0.00 0.09 
Mel66    35 1884          940 D Si    0.10 0.10 
Mel66    35 1884          940 D Ti    0.08 0.11 
Mel66    35 2218          941 D Ba    0.35 0.10 
Mel66    35 2218          941 D Ca    0.08 0.14 
Mel66    35 2218          941 D Cr    0.03 0.15 
Mel66    35 2218          941 D Ni    0.03 0.11 
Mel66    35 2218          941 D Si    0.16 0.11 
Mel66    35 2218          941 D Ti    0.01 0.11 
IC4665   36 P19           893 E Ca   -0.13      
IC4665   36 P19           893 E Cr    0.14      
IC4665   36 P19           893 E Mg    0.00      
IC4665   36 P19           893 E Ni    0.04      
IC4665   36 P19           893 E Si   -0.01      
IC4665   36 P19           893 E Ti   -0.19      
IC4665   36 P147          894 E Ca   -0.02      
IC4665   36 P147          894 E Cr    0.00      
IC4665   36 P147          894 E Mg    0.00      
IC4665   36 P147          894 E Ni   -0.02      
IC4665   36 P147          894 E Si    0.00      
IC4665   36 P147          894 E Ti   -0.02      
IC4665   36 P39           895 E Ca    0.04      
IC4665   36 P39           895 E Cr   -0.06      
IC4665   36 P39           895 E Mg   -0.04      
IC4665   36 P39           895 E Ni   -0.08      
IC4665   36 P39           895 E Si    0.00      
IC4665   36 P39           895 E Ti    0.09      
IC4665   36 P107          896 E Ca   -0.01      
IC4665   36 P107          896 E Cr   -0.09      
IC4665   36 P107          896 E Mg   -0.05      
IC4665   36 P107          896 E Ni   -0.10      
IC4665   36 P107          896 E Si   -0.14      
IC4665   36 P107          896 E Ti   -0.10      
IC4665   36 P150          897 E Ca    0.22      
IC4665   36 P150          897 E Cr    0.01      
IC4665   36 P150          897 E Mg    0.37      
IC4665   36 P150          897 E Ni   -0.08      
IC4665   36 P150          897 E Si   -0.19      
IC4665   36 P150          897 E Ti    0.25      
IC4665   36 P151          898 E Ca    0.13      
IC4665   36 P151          898 E Cr   -0.09      
IC4665   36 P151          898 E Mg    0.23      
IC4665   36 P151          898 E Ni   -0.09      
IC4665   36 P151          898 E Si    0.02      
IC4665   36 P151          898 E Ti    0.09      
IC4665   36 P60           899 E Ca    0.06      
IC4665   36 P60           899 E Cr    0.02      
IC4665   36 P60           899 E Mg   -0.03      
IC4665   36 P60           899 E Ni   -0.06      
IC4665   36 P60           899 E Si    0.08      
IC4665   36 P60           899 E Ti    0.11      
IC4665   36 P199          900 E Ca   -0.11      
IC4665   36 P199          900 E Cr   -0.01      
IC4665   36 P199          900 E Mg    0.06      
IC4665   36 P199          900 E Ni    0.20      
IC4665   36 P199          900 E Si    0.01      
IC4665   36 P199          900 E Ti    0.60      
IC4665   36 P75           901 E Ca    0.14      
IC4665   36 P75           901 E Cr   -0.17      
IC4665   36 P75           901 E Mg   -0.05      
IC4665   36 P75           901 E Ni   -0.13      
IC4665   36 P75           901 E Si    0.28      
IC4665   36 P75           901 E Ti    0.07      
IC4665   36 P165          902 E Ca    0.19      
IC4665   36 P165          902 E Cr    0.08      
IC4665   36 P165          902 E Mg   -0.13      
IC4665   36 P165          902 E Ni   -0.03      
IC4665   36 P165          902 E Si   -0.13      
IC4665   36 P165          902 E Ti    0.28      
IC4665   36 P267          903 E Ca    0.04      
IC4665   36 P267          903 E Cr    0.17      
IC4665   36 P267          903 E Mg    0.07      
IC4665   36 P267          903 E Ni    0.19      
IC4665   36 P267          903 E Si    0.14      
IC4665   36 P267          903 E Ti    0.44      
IC4665   36 P64           904 E Ca   -0.09      
IC4665   36 P64           904 E Cr    0.25      
IC4665   36 P64           904 E Mg   -0.02      
IC4665   36 P64           904 E Ni    0.22      
IC4665   36 P64           904 E Si   -0.04      
IC4665   36 P64           904 E Ti    0.47      
IC4665   36 P71           905 E Ca    0.14      
IC4665   36 P71           905 E Cr   -0.20      
IC4665   36 P71           905 E Mg    0.08      
IC4665   36 P71           905 E Ni   -0.09      
IC4665   36 P71           905 E Si    0.25      
IC4665   36 P71           905 E Ti    0.23      
IC4665   36 P94           906 E Ca    0.17      
IC4665   36 P94           906 E Cr   -0.04      
IC4665   36 P94           906 E Mg    0.01      
IC4665   36 P94           906 E Ni   -0.04      
IC4665   36 P94           906 E Si   -0.03      
IC4665   36 P94           906 E Ti    0.19      
IC4665   36 P100          907 E Ca    0.14      
IC4665   36 P100          907 E Cr   -0.11      
IC4665   36 P100          907 E Mg   -0.14      
IC4665   36 P100          907 E Ni    0.04      
IC4665   36 P100          907 E Si    0.40      
IC4665   36 P100          907 E Ti    0.25      
IC4665   36 P332          908 E Ca   -0.23      
IC4665   36 P332          908 E Cr   -0.12      
IC4665   36 P332          908 E Mg    0.14      
IC4665   36 P332          908 E Ni    0.33      
IC4665   36 P332          908 E Si    0.29      
IC4665   36 P332          908 E Ti    0.31      
IC4665   36 P349          909 E Ca   -0.10      
IC4665   36 P349          909 E Cr   -0.01      
IC4665   36 P349          909 E Mg   -0.05      
IC4665   36 P349          909 E Ni    0.34      
IC4665   36 P349          909 E Si    0.47      
IC4665   36 P349          909 E Ti    0.29      
IC4665   36 P352          910 E Ca   -0.06      
IC4665   36 P352          910 E Cr   -0.12      
IC4665   36 P352          910 E Mg    0.17      
IC4665   36 P352          910 E Ni    0.29      
IC4665   36 P352          910 E Si    0.27      
IC4665   36 P352          910 E Ti    0.38      
NGC3532  37 19            916 M Ca    0.10 0.12 
NGC3532  37 19            916 M Co    0.03 0.13 
NGC3532  37 19            916 M Cr    0.00 0.10 
NGC3532  37 19            916 M Mg   -0.07      
NGC3532  37 19            916 M Ni   -0.01 0.07 
NGC3532  37 19            916 M Sc   -0.04      
NGC3532  37 19            916 M Si    0.06 0.06 
NGC3532  37 19            916 M Ti   -0.01 0.08 
NGC3532  37 19            916 M V    -0.01 0.09 
NGC3532  37 100           917 M Ca    0.02 0.06 
NGC3532  37 100           917 M Co    0.01 0.14 
NGC3532  37 100           917 M Cr   -0.04 0.11 
NGC3532  37 100           917 M Mg   -0.03      
NGC3532  37 100           917 M Ni    0.00 0.07 
NGC3532  37 100           917 M Sc   -0.07      
NGC3532  37 100           917 M Si    0.14 0.09 
NGC3532  37 100           917 M Ti   -0.04 0.08 
NGC3532  37 100           917 M V    -0.04 0.13 
NGC3532  37 122           918 M Ca    0.14 0.12 
NGC3532  37 122           918 M Co    0.12 0.14 
NGC3532  37 122           918 M Cr    0.06 0.17 
NGC3532  37 122           918 M Mg   -0.03      
NGC3532  37 122           918 M Ni   -0.01 0.08 
NGC3532  37 122           918 M Sc   -0.08      
NGC3532  37 122           918 M Si    0.08 0.16 
NGC3532  37 122           918 M Ti   -0.03 0.13 
NGC3532  37 122           918 M V     0.05 0.10 
NGC3532  37 596           919 M Ca    0.13 0.11 
NGC3532  37 596           919 M Co    0.10 0.18 
NGC3532  37 596           919 M Cr    0.03 0.06 
NGC3532  37 596           919 M Mg    0.00      
NGC3532  37 596           919 M Ni   -0.01 0.09 
NGC3532  37 596           919 M Sc    0.04      
NGC3532  37 596           919 M Si    0.09 0.11 
NGC3532  37 596           919 M Ti   -0.02 0.10 
NGC3532  37 596           919 M V     0.02 0.14 
NGC3532  37 670           920 M Ca    0.04 0.04 
NGC3532  37 670           920 M Co    0.13 0.25 
NGC3532  37 670           920 M Cr   -0.01 0.13 
NGC3532  37 670           920 M Mg   -0.23      
NGC3532  37 670           920 M Ni    0.16 0.15 
NGC3532  37 670           920 M Sc    0.12      
NGC3532  37 670           920 M Si    0.14 0.11 
NGC3532  37 670           920 M Ti    0.01 0.09 
NGC3532  37 670           920 M V     0.16 0.16 
NGC4756  38 12            911 M Ca    0.07 0.10 
NGC4756  38 12            911 M Co    0.05 0.11 
NGC4756  38 12            911 M Cr    0.03 0.08 
NGC4756  38 12            911 M Mg   -0.02      
NGC4756  38 12            911 M Ni   -0.02 0.05 
NGC4756  38 12            911 M Sc    0.01      
NGC4756  38 12            911 M Si    0.04 0.09 
NGC4756  38 12            911 M Ti   -0.04 0.11 
NGC4756  38 12            911 M V     0.03 0.14 
NGC4756  38 14            912 M Ca    0.03 0.05 
NGC4756  38 14            912 M Co    0.12 0.15 
NGC4756  38 14            912 M Cr    0.11 0.10 
NGC4756  38 14            912 M Mg   -0.05      
NGC4756  38 14            912 M Ni    0.03 0.09 
NGC4756  38 14            912 M Sc    0.19      
NGC4756  38 14            912 M Si    0.10 0.07 
NGC4756  38 14            912 M Ti   -0.03 0.16 
NGC4756  38 14            912 M V     0.09 0.12 
NGC4756  38 28            913 M Ca   -0.05 0.04 
NGC4756  38 28            913 M Co    0.05 0.19 
NGC4756  38 28            913 M Cr   -0.04 0.18 
NGC4756  38 28            913 M Mg   -0.06      
NGC4756  38 28            913 M Ni   -0.01 0.05 
NGC4756  38 28            913 M Sc    0.02      
NGC4756  38 28            913 M Si    0.10 0.09 
NGC4756  38 28            913 M Ti   -0.06 0.05 
NGC4756  38 28            913 M V     0.01 0.15 
NGC4756  38 38            914 M Ca    0.04 0.09 
NGC4756  38 38            914 M Co    0.02 0.14 
NGC4756  38 38            914 M Cr    0.05 0.08 
NGC4756  38 38            914 M Mg   -0.05      
NGC4756  38 38            914 M Ni   -0.02 0.05 
NGC4756  38 38            914 M Sc    0.03      
NGC4756  38 38            914 M Si    0.01 0.06 
NGC4756  38 38            914 M Ti   -0.04 0.10 
NGC4756  38 38            914 M V    -0.06 0.08 
NGC4756  38 69            915 M Ca    0.04 0.09 
NGC4756  38 69            915 M Co    0.06 0.14 
NGC4756  38 69            915 M Cr    0.03 0.09 
NGC4756  38 69            915 M Mg   -0.07      
NGC4756  38 69            915 M Ni   -0.01 0.05 
NGC4756  38 69            915 M Sc    0.07      
NGC4756  38 69            915 M Si    0.02 0.04 
NGC4756  38 69            915 M Ti   -0.06 0.04 
NGC4756  38 69            915 M V    -0.05 0.07 
NGC5822  39 201           921 M Ca    0.03 0.15 
NGC5822  39 201           921 M Co    0.10 0.15 
NGC5822  39 201           921 M Cr    0.06 0.10 
NGC5822  39 201           921 M Mg   -0.01      
NGC5822  39 201           921 M Ni    0.01 0.06 
NGC5822  39 201           921 M Sc    0.00      
NGC5822  39 201           921 M Si    0.06 0.07 
NGC5822  39 201           921 M Ti    0.04 0.04 
NGC5822  39 201           921 M V     0.05 0.14 
NGC5822  39 316           922 M Ca    0.00 0.06 
NGC5822  39 316           922 M Co    0.03 0.15 
NGC5822  39 316           922 M Cr    0.03 0.10 
NGC5822  39 316           922 M Mg   -0.02      
NGC5822  39 316           922 M Ni   -0.03 0.05 
NGC5822  39 316           922 M Sc   -0.17      
NGC5822  39 316           922 M Si   -0.04 0.04 
NGC5822  39 316           922 M Ti   -0.02 0.10 
NGC5822  39 316           922 M V     0.00 0.08 
NGC5822  39 443           923 M Ca    0.06 0.14 
NGC5822  39 443           923 M Co    0.08 0.15 
NGC5822  39 443           923 M Cr    0.04 0.10 
NGC5822  39 443           923 M Mg    0.03      
NGC5822  39 443           923 M Ni    0.05 0.05 
NGC5822  39 443           923 M Sc    0.06      
NGC5822  39 443           923 M Si    0.17 0.08 
NGC5822  39 443           923 M Ti   -0.04 0.06 
NGC5822  39 443           923 M V     0.02 0.13 
NGC5822  39 1             924 M Ca   -0.02 0.06 
NGC5822  39 1             924 M Co    0.06 0.20 
NGC5822  39 1             924 M Cr   -0.03 0.17 
NGC5822  39 1             924 M Ni    0.05 0.09 
NGC5822  39 1             924 M Sc    0.03      
NGC5822  39 1             924 M Si    0.13 0.12 
NGC5822  39 1             924 M Ti   -0.02 0.08 
NGC5822  39 1             924 M V     0.11 0.16 
NGC5822  39 240           925 M Ca    0.00 0.08 
NGC5822  39 240           925 M Co    0.12 0.20 
NGC5822  39 240           925 M Cr    0.02 0.07 
NGC5822  39 240           925 M Ni    0.08 0.13 
NGC5822  39 240           925 M Sc    0.03      
NGC5822  39 240           925 M Si    0.11 0.09 
NGC5822  39 240           925 M Ti   -0.01 0.08 
NGC5822  39 240           925 M V     0.12 0.15 
Pleiades 40 120           756 A Fe    0.07      
Pleiades 40 120           756 A Na   -0.10      
Pleiades 40 120           756 A Ni   -0.27      
Pleiades 40 120           756 A Si   -0.12      
Pleiades 40 120           756 A Ti   -0.07      
Pleiades 40 233           757 A Fe    0.02      
Pleiades 40 233           757 A Na   -0.09      
Pleiades 40 233           757 A Ni   -0.05      
Pleiades 40 233           757 A Si   -0.06      
Pleiades 40 233           757 A Ti   -0.13      
Pleiades 40 489           758 A Fe    0.01      
Pleiades 40 489           758 A Na   -0.22      
Pleiades 40 489           758 A Ni   -0.17      
Pleiades 40 489           758 A Si   -0.11      
Pleiades 40 489           758 A Ti   -0.02      
Pleiades 40 514           759 A Fe    0.05      
Pleiades 40 514           759 A Na   -0.14      
Pleiades 40 514           759 A Ni   -0.13      
Pleiades 40 514           759 A Si    0.01      
Pleiades 40 514           759 A Ti   -0.14      
Pleiades 40 761           760 A Fe    0.06      
Pleiades 40 761           760 A Na    0.13      
Pleiades 40 761           760 A Ni   -0.19      
Pleiades 40 761           760 A Si   -0.12      
Pleiades 40 761           760 A Ti   -0.05      
Pleiades 40 923           761 A Fe    0.19      
Pleiades 40 923           761 A Na   -0.38      
Pleiades 40 923           761 A Ni   -0.29      
Pleiades 40 923           761 A Si   -0.20      
Pleiades 40 923           761 A Ti   -0.05      
Pleiades 40 996           762 A Fe    0.08      
Pleiades 40 996           762 A Na   -0.17      
Pleiades 40 996           762 A Ni   -0.22      
Pleiades 40 996           762 A Si   -0.12      
Pleiades 40 996           762 A Ti   -0.09      
Pleiades 40 1015          763 A Fe    0.04      
Pleiades 40 1015          763 A Na   -0.11      
Pleiades 40 1015          763 A Ni   -0.17      
Pleiades 40 1015          763 A Si   -0.09      
Pleiades 40 1015          763 A Ti   -0.16      
Pleiades 40 1182          764 A Fe    0.10      
Pleiades 40 1182          764 A Na   -0.14      
Pleiades 40 1182          764 A Ni   -0.16      
Pleiades 40 1182          764 A Si   -0.13      
Pleiades 40 1182          764 A Ti   -0.01      
Pleiades 40 1200          765 A Fe    0.04      
Pleiades 40 1200          765 A Na    0.17      
Pleiades 40 1200          765 A Ni   -0.03      
Pleiades 40 1200          765 A Si   -0.04      
Pleiades 40 1200          765 A Ti   -0.14      
Pleiades 40 1207          766 A Fe    0.08      
Pleiades 40 1207          766 A Na   -0.23      
Pleiades 40 1207          766 A Ni   -0.17      
Pleiades 40 1207          766 A Si   -0.06      
Pleiades 40 1207          766 A Ti   -0.08      
Pleiades 40 1215          767 A Fe    0.06      
Pleiades 40 1215          767 A Na   -0.17      
Pleiades 40 1215          767 A Ni   -0.17      
Pleiades 40 1215          767 A Si   -0.09      
Pleiades 40 1215          767 A Ti   -0.14      
Pleiades 40 1514          768 A Fe    0.17      
Pleiades 40 1514          768 A Na   -0.16      
Pleiades 40 1514          768 A Ni   -0.27      
Pleiades 40 1514          768 A Si   -0.10      
Pleiades 40 1514          768 A Ti    0.06      
Pleiades 40 1794          769 A Fe    0.09      
Pleiades 40 1794          769 A Na   -0.20      
Pleiades 40 1794          769 A Ni   -0.11      
Pleiades 40 1794          769 A Si   -0.05      
Pleiades 40 1794          769 A Ti   -0.03      
Pleiades 40 1797          770 A Fe    0.00      
Pleiades 40 1797          770 A Na   -0.23      
Pleiades 40 1797          770 A Ni   -0.14      
Pleiades 40 1797          770 A Si    0.00      
Pleiades 40 1797          770 A Ti    0.00      
Pleiades 40 1856          771 A Fe    0.13      
Pleiades 40 1856          771 A Na   -0.02      
Pleiades 40 1856          771 A Ni   -0.11      
Pleiades 40 1856          771 A Si   -0.05      
Pleiades 40 1856          771 A Ti   -0.02      
Pleiades 40 1924          772 A Fe    0.03      
Pleiades 40 1924          772 A Na   -0.23      
Pleiades 40 1924          772 A Ni   -0.17      
Pleiades 40 1924          772 A Si   -0.07      
Pleiades 40 1924          772 A Ti   -0.11      
Pleiades 40 2172          773 A Fe    0.05      
Pleiades 40 2172          773 A Na   -0.22      
Pleiades 40 2172          773 A Ni   -0.14      
Pleiades 40 2172          773 A Si   -0.07      
Pleiades 40 2172          773 A Ti   -0.03      
Pleiades 40 2506          774 A Fe    0.13      
Pleiades 40 2506          774 A Na   -0.14      
Pleiades 40 2506          774 A Ni   -0.20      
Pleiades 40 2506          774 A Si   -0.06      
Pleiades 40 2506          774 A Ti    0.06      
Pleiades 40 3179          775 A Fe    0.08      
Pleiades 40 3179          775 A Na   -0.04      
Pleiades 40 3179          775 A Ni   -0.07      
Pleiades 40 3179          775 A Si   -0.06      
Pleiades 40 3179          775 A Ti   -0.16      
M67      41 F84           849 T Al    0.10 0.01 
M67      41 F84           849 T Ba    0.08      
M67      41 F84           849 T Ca    0.06 0.16 
M67      41 F84           849 T Ce    0.11 0.02 
M67      41 F84           849 T Co    0.05 0.14 
M67      41 F84           849 T Cr    0.10 0.11 
M67      41 F84           849 T Cu    0.14 0.06 
M67      41 F84           849 T Eu    0.12      
M67      41 F84           849 T Fe   -0.02 0.11 
M67      41 F84           849 T La    0.14 0.04 
M67      41 F84           849 T Mg    0.08      
M67      41 F84           849 T Mn   -0.08 0.12 
M67      41 F84           849 T Na    0.19      
M67      41 F84           849 T Ni    0.07 0.15 
M67      41 F84           849 T Sc    0.12 0.20 
M67      41 F84           849 T Si    0.14 0.08 
M67      41 F84           849 T Ti    0.04 0.17 
M67      41 F84           849 T V     0.14 0.14 
M67      41 F84           849 T Y     0.02 0.22 
M67      41 F84           849 T Zr   -0.16 0.11 
M67      41 F105          850 T Al    0.04 0.07 
M67      41 F105          850 T Ba   -0.04      
M67      41 F105          850 T Ca   -0.03 0.19 
M67      41 F105          850 T Ce    0.11 0.16 
M67      41 F105          850 T Co    0.16 0.17 
M67      41 F105          850 T Cr    0.12 0.22 
M67      41 F105          850 T Cu    0.17 0.03 
M67      41 F105          850 T Eu    0.25      
M67      41 F105          850 T Fe   -0.05 0.12 
M67      41 F105          850 T La    0.25 0.01 
M67      41 F105          850 T Mg    0.07      
M67      41 F105          850 T Mn    0.07 0.24 
M67      41 F105          850 T Na    0.05      
M67      41 F105          850 T Ni    0.10 0.15 
M67      41 F105          850 T Sc    0.14 0.21 
M67      41 F105          850 T Si    0.14 0.08 
M67      41 F105          850 T Ti   -0.02 0.19 
M67      41 F105          850 T V     0.14 0.18 
M67      41 F105          850 T Y     0.12 0.25 
M67      41 F105          850 T Zr   -0.29 0.09 
M67      41 F108          851 T Al    0.17 0.05 
M67      41 F108          851 T Ba    0.20      
M67      41 F108          851 T Ca    0.11 0.18 
M67      41 F108          851 T Ce    0.06 0.15 
M67      41 F108          851 T Co    0.17 0.16 
M67      41 F108          851 T Cr    0.23 0.17 
M67      41 F108          851 T Cu    0.20 0.05 
M67      41 F108          851 T Eu    0.02      
M67      41 F108          851 T Fe   -0.02 0.12 
M67      41 F108          851 T La    0.19      
M67      41 F108          851 T Mg    0.05      
M67      41 F108          851 T Mn   -0.04 0.02 
M67      41 F108          851 T Na    0.17      
M67      41 F108          851 T Ni    0.04 0.17 
M67      41 F108          851 T Sc    0.07 0.20 
M67      41 F108          851 T Si    0.05 0.10 
M67      41 F108          851 T Ti    0.22 0.22 
M67      41 F108          851 T V     0.41 0.14 
M67      41 F108          851 T Y     0.13 0.18 
M67      41 F108          851 T Zr   -0.11 0.11 
M67      41 F141          852 T Al    0.08 0.01 
M67      41 F141          852 T Ba    0.07      
M67      41 F141          852 T Ca    0.09 0.12 
M67      41 F141          852 T Ce    0.11 0.09 
M67      41 F141          852 T Co    0.05 0.19 
M67      41 F141          852 T Cr    0.12 0.17 
M67      41 F141          852 T Cu    0.08 0.15 
M67      41 F141          852 T Eu    0.11      
M67      41 F141          852 T Fe   -0.01 0.11 
M67      41 F141          852 T La   -0.06      
M67      41 F141          852 T Mg    0.11      
M67      41 F141          852 T Mn    0.08 0.24 
M67      41 F141          852 T Na    0.25      
M67      41 F141          852 T Ni    0.05 0.15 
M67      41 F141          852 T Sc    0.09 0.15 
M67      41 F141          852 T Si    0.11 0.10 
M67      41 F141          852 T Ti   -0.03 0.17 
M67      41 F141          852 T V     0.09 0.12 
M67      41 F141          852 T Y    -0.12 0.15 
M67      41 F141          852 T Zr   -0.17 0.19 
M67      41 F151          853 T Al    0.14 0.06 
M67      41 F151          853 T Ba    0.13      
M67      41 F151          853 T Ca    0.06 0.17 
M67      41 F151          853 T Ce    0.09 0.12 
M67      41 F151          853 T Co    0.08 0.15 
M67      41 F151          853 T Cr    0.03 0.20 
M67      41 F151          853 T Cu    0.11 0.12 
M67      41 F151          853 T Eu    0.09      
M67      41 F151          853 T Fe    0.01 0.12 
M67      41 F151          853 T La    0.05 0.13 
M67      41 F151          853 T Mg   -0.01      
M67      41 F151          853 T Mn    0.04 0.23 
M67      41 F151          853 T Na    0.20      
M67      41 F151          853 T Ni    0.04 0.14 
M67      41 F151          853 T Sc    0.10 0.17 
M67      41 F151          853 T Si    0.05 0.06 
M67      41 F151          853 T Ti    0.02 0.20 
M67      41 F151          853 T V     0.06 0.18 
M67      41 F151          853 T Y    -0.12 0.08 
M67      41 F151          853 T Zr   -0.19 0.21 
M67      41 F164          854 T Al    0.16 0.02 
M67      41 F164          854 T Ba    0.02      
M67      41 F164          854 T Ca    0.07 0.18 
M67      41 F164          854 T Ce    0.03 0.21 
M67      41 F164          854 T Co    0.04 0.16 
M67      41 F164          854 T Cr    0.07 0.14 
M67      41 F164          854 T Cu    0.17 0.07 
M67      41 F164          854 T Eu    0.00      
M67      41 F164          854 T Fe    0.00 0.07 
M67      41 F164          854 T La    0.17 0.02 
M67      41 F164          854 T Mg    0.10      
M67      41 F164          854 T Mn    0.11 0.17 
M67      41 F164          854 T Na    0.20      
M67      41 F164          854 T Ni    0.06 0.18 
M67      41 F164          854 T Sc    0.09 0.17 
M67      41 F164          854 T Si    0.07 0.05 
M67      41 F164          854 T Ti    0.03 0.17 
M67      41 F164          854 T V     0.13 0.13 
M67      41 F164          854 T Y     0.02 0.23 
M67      41 F164          854 T Zr   -0.20 0.15 
M67      41 F170          855 T Al    0.14 0.01 
M67      41 F170          855 T Ba    0.14      
M67      41 F170          855 T Ca    0.06 0.20 
M67      41 F170          855 T Ce    0.06 0.12 
M67      41 F170          855 T Co    0.10 0.23 
M67      41 F170          855 T Cr    0.13 0.20 
M67      41 F170          855 T Cu    0.20 0.10 
M67      41 F170          855 T Eu   -0.03      
M67      41 F170          855 T Fe   -0.02 0.14 
M67      41 F170          855 T La    0.20 0.01 
M67      41 F170          855 T Mg    0.07      
M67      41 F170          855 T Mn    0.07 0.28 
M67      41 F170          855 T Na    0.17      
M67      41 F170          855 T Ni    0.00 0.19 
M67      41 F170          855 T Sc    0.06 0.22 
M67      41 F170          855 T Si    0.04 0.07 
M67      41 F170          855 T Ti    0.19 0.21 
M67      41 F170          855 T V     0.28 0.17 
M67      41 F170          855 T Y     0.16 0.14 
M67      41 F170          855 T Zr   -0.16 0.15 
M67      41 F224          856 T Al    0.17 0.03 
M67      41 F224          856 T Ba   -0.07      
M67      41 F224          856 T Ca   -0.03 0.25 
M67      41 F224          856 T Ce    0.13 0.10 
M67      41 F224          856 T Co    0.07 0.17 
M67      41 F224          856 T Cr    0.04 0.22 
M67      41 F224          856 T Cu    0.01 0.19 
M67      41 F224          856 T Eu   -0.04      
M67      41 F224          856 T Fe   -0.11 0.12 
M67      41 F224          856 T La    0.10 0.01 
M67      41 F224          856 T Mg    0.17      
M67      41 F224          856 T Mn   -0.14 0.11 
M67      41 F224          856 T Na    0.20      
M67      41 F224          856 T Ni   -0.05 0.18 
M67      41 F224          856 T Sc    0.11 0.19 
M67      41 F224          856 T Si    0.17 0.05 
M67      41 F224          856 T Ti   -0.05 0.20 
M67      41 F224          856 T V     0.05 0.14 
M67      41 F224          856 T Y    -0.14 0.10 
M67      41 F224          856 T Zr    0.00 0.23 
M67      41 F266          857 T Al    0.20 0.07 
M67      41 F266          857 T Ba    0.05      
M67      41 F266          857 T Ca   -0.01 0.19 
M67      41 F266          857 T Ce    0.08 0.10 
M67      41 F266          857 T Co    0.03 0.16 
M67      41 F266          857 T Cr    0.03 0.22 
M67      41 F266          857 T Cu    0.06 0.07 
M67      41 F266          857 T Eu    0.12      
M67      41 F266          857 T Fe   -0.02 0.10 
M67      41 F266          857 T La    0.10 0.01 
M67      41 F266          857 T Mg    0.14      
M67      41 F266          857 T Mn    0.01 0.23 
M67      41 F266          857 T Na    0.22      
M67      41 F266          857 T Ni    0.03 0.13 
M67      41 F266          857 T Sc    0.08 0.15 
M67      41 F266          857 T Si    0.09 0.08 
M67      41 F266          857 T Ti   -0.05 0.18 
M67      41 F266          857 T V    -0.04 0.12 
M67      41 F266          857 T Y    -0.02 0.11 
M67      41 F266          857 T Zr   -0.27 0.20 
NGC3114  44 hd87109      1016 P Al   -0.03 0.19 
NGC3114  44 hd87109      1016 P Ca    0.04 0.18 
NGC3114  44 hd87109      1016 P Ce    0.02 0.26 
NGC3114  44 hd87109      1016 P Cr   -0.20      
NGC3114  44 hd87109      1016 P La    0.28 0.22 
NGC3114  44 hd87109      1016 P Mg    0.17      
NGC3114  44 hd87109      1016 P Nd    0.22 0.28 
NGC3114  44 hd87109      1016 P Ni    0.03 0.28 
NGC3114  44 hd87109      1016 P Sc    0.05 0.19 
NGC3114  44 hd87109      1016 P Si    0.03 0.22 
NGC3114  44 hd87109      1016 P Ti   -0.08 0.20 
NGC3114  44 hd87109      1016 P Y     0.04 0.26 
NGC3114  44 hd87109      1016 P Zr    0.09 0.17 
NGC3114  44 hd87479      1017 P Al   -0.04 0.20 
NGC3114  44 hd87479      1017 P Ca   -0.09 0.17 
NGC3114  44 hd87479      1017 P Cr    0.06      
NGC3114  44 hd87479      1017 P La   -0.17 0.17 
NGC3114  44 hd87479      1017 P Mg    0.17      
NGC3114  44 hd87479      1017 P Ni    0.01 0.19 
NGC3114  44 hd87479      1017 P Sc   -0.10 0.20 
NGC3114  44 hd87479      1017 P Si   -0.08 0.19 
NGC3114  44 hd87479      1017 P Ti   -0.10 0.07 
NGC3114  44 hd87479      1017 P Zr   -0.20 0.28 
NGC3114  44 hd87526      1018 P Al    0.17 0.16 
NGC3114  44 hd87526      1018 P Ca    0.13 0.12 
NGC3114  44 hd87526      1018 P Ce    0.13 0.27 
NGC3114  44 hd87526      1018 P Cr    0.17 0.13 
NGC3114  44 hd87526      1018 P La    0.02 0.22 
NGC3114  44 hd87526      1018 P Mg    0.59      
NGC3114  44 hd87526      1018 P Nd    0.26 0.24 
NGC3114  44 hd87526      1018 P Ni   -0.10 0.20 
NGC3114  44 hd87526      1018 P Sc   -0.01 0.15 
NGC3114  44 hd87526      1018 P Si    0.35 0.17 
NGC3114  44 hd87526      1018 P Ti   -0.14 0.13 
NGC3114  44 hd87526      1018 P Y     0.02 0.14 
NGC3114  44 hd87566      1019 P Al   -0.16 0.18 
NGC3114  44 hd87566      1019 P Ca    0.00 0.21 
NGC3114  44 hd87566      1019 P Ce    0.17 0.26 
NGC3114  44 hd87566      1019 P Cr   -0.05      
NGC3114  44 hd87566      1019 P La    0.26 0.23 
NGC3114  44 hd87566      1019 P Mg    0.17      
NGC3114  44 hd87566      1019 P Nd    0.34      
NGC3114  44 hd87566      1019 P Ni   -0.07 0.22 
NGC3114  44 hd87566      1019 P Sc    0.00 0.25 
NGC3114  44 hd87566      1019 P Si    0.00 0.21 
NGC3114  44 hd87566      1019 P Ti   -0.27 0.19 
NGC3114  44 hd87566      1019 P Y    -0.02 0.31 
NGC3114  44 hd87566      1019 P Zr   -0.16 0.18 
NGC3114  44 hd87833      1020 P Al    0.07 0.17 
NGC3114  44 hd87833      1020 P Ca   -0.10 0.15 
NGC3114  44 hd87833      1020 P Ce    0.17 0.19 
NGC3114  44 hd87833      1020 P Cr   -0.13      
NGC3114  44 hd87833      1020 P La    0.25 0.19 
NGC3114  44 hd87833      1020 P Mg    0.20 0.17 
NGC3114  44 hd87833      1020 P Nd    0.26 0.14 
NGC3114  44 hd87833      1020 P Ni   -0.13 0.17 
NGC3114  44 hd87833      1020 P Sc   -0.14 0.12 
NGC3114  44 hd87833      1020 P Si    0.07 0.18 
NGC3114  44 hd87833      1020 P Ti    0.05 0.19 
NGC3114  44 hd87833      1020 P Y    -0.04 0.08 
NGC3114  44 hd87833      1020 P Zr    0.20 0.09 
NGC3114  44 hd304859     1021 P Al    0.16 0.32 
NGC3114  44 hd304859     1021 P Ca    0.10 0.25 
NGC3114  44 hd304859     1021 P Ce    0.23 0.26 
NGC3114  44 hd304859     1021 P Cr   -0.11      
NGC3114  44 hd304859     1021 P La    0.25 0.23 
NGC3114  44 hd304859     1021 P Nd    0.17 0.20 
NGC3114  44 hd304859     1021 P Ni   -0.08 0.22 
NGC3114  44 hd304859     1021 P Sc    0.10 0.23 
NGC3114  44 hd304859     1021 P Si    0.31 0.21 
NGC3114  44 hd304859     1021 P Ti   -0.13      
NGC3114  44 hd304859     1021 P Y    -0.04 0.25 
NGC3114  44 hd304859     1021 P Zr   -0.06 0.20 
NGC3114  44 hd304864     1022 P Ca   -0.11      
NGC3114  44 hd304864     1022 P Ce    0.12      
NGC3114  44 hd304864     1022 P Cr   -0.20      
NGC3114  44 hd304864     1022 P La    0.28      
NGC3114  44 hd304864     1022 P Nd    0.31 0.17 
NGC3114  44 hd304864     1022 P Ni   -0.14 0.24 
NGC3114  44 hd304864     1022 P Sc    0.20 0.23 
NGC3114  44 hd304864     1022 P Si    0.16 0.21 
NGC3114  44 hd304864     1022 P Ti   -0.22      
NGC3114  44 hd304864     1022 P Zr   -0.06 0.08 
NGC6192  45 9            1027 H Al   -0.08 0.14 
NGC6192  45 9            1027 H Ca   -0.08 0.13 
NGC6192  45 9            1027 H Cr   -0.09 0.14 
NGC6192  45 9            1027 H Fe    0.19 0.07 
NGC6192  45 9            1027 H Mg   -0.16 0.16 
NGC6192  45 9            1027 H Ni    0.02 0.13 
NGC6192  45 9            1027 H Si    0.14 0.14 
NGC6192  45 9            1027 H Ti   -0.09 0.14 
NGC6192  45 45           1028 H Al    0.14 0.14 
NGC6192  45 45           1028 H Ca    0.02 0.12 
NGC6192  45 45           1028 H Cr    0.04 0.11 
NGC6192  45 45           1028 H Fe    0.08 0.08 
NGC6192  45 45           1028 H Mg   -0.01 0.16 
NGC6192  45 45           1028 H Ni   -0.11 0.13 
NGC6192  45 45           1028 H Si    0.00 0.12 
NGC6192  45 45           1028 H Ti    0.03 0.12 
NGC6192  45 96           1029 H Al    0.03 0.20 
NGC6192  45 96           1029 H Ca   -0.04 0.15 
NGC6192  45 96           1029 H Cr   -0.03 0.14 
NGC6192  45 96           1029 H Fe    0.13 0.10 
NGC6192  45 96           1029 H Mg   -0.07 0.11 
NGC6192  45 96           1029 H Ni   -0.05 0.13 
NGC6192  45 96           1029 H Si    0.00 0.15 
NGC6192  45 96           1029 H Ti   -0.02 0.13 
NGC6192  45 137          1030 H Al    0.03 0.08 
NGC6192  45 137          1030 H Ca   -0.09 0.13 
NGC6192  45 137          1030 H Cr    0.01 0.11 
NGC6192  45 137          1030 H Fe    0.07 0.08 
NGC6192  45 137          1030 H Mg   -0.04 0.11 
NGC6192  45 137          1030 H Ni   -0.05 0.15 
NGC6192  45 137          1030 H Si    0.05 0.14 
NGC6192  45 137          1030 H Ti   -0.04 0.12 
NGC6404  46 5            1023 H Al    0.05 0.20 
NGC6404  46 5            1023 H Ca   -0.23 0.15 
NGC6404  46 5            1023 H Cr    0.20 0.14 
NGC6404  46 5            1023 H Fe    0.05 0.09 
NGC6404  46 5            1023 H Mg    0.10 0.10 
NGC6404  46 5            1023 H Ni   -0.05 0.13 
NGC6404  46 5            1023 H Si    0.23 0.15 
NGC6404  46 5            1023 H Ti    0.08 0.13 
NGC6404  46 16           1024 H Al   -0.03 0.14 
NGC6404  46 16           1024 H Ca   -0.17 0.13 
NGC6404  46 16           1024 H Cr   -0.02 0.16 
NGC6404  46 16           1024 H Fe    0.07 0.09 
NGC6404  46 16           1024 H Mg   -0.04 0.16 
NGC6404  46 16           1024 H Ni    0.13 0.13 
NGC6404  46 16           1024 H Si   -0.07 0.14 
NGC6404  46 16           1024 H Ti   -0.14 0.14 
NGC6404  46 27           1025 H Al    0.14 0.14 
NGC6404  46 27           1025 H Ca   -0.26 0.12 
NGC6404  46 27           1025 H Cr   -0.02 0.11 
NGC6404  46 27           1025 H Fe    0.20 0.09 
NGC6404  46 27           1025 H Mg   -0.05 0.16 
NGC6404  46 27           1025 H Ni    0.17 0.13 
NGC6404  46 27           1025 H Si    0.14 0.12 
NGC6404  46 27           1025 H Ti   -0.07 0.12 
NGC6404  46 40           1026 H Al   -0.05 0.08 
NGC6404  46 40           1026 H Ca   -0.13 0.13 
NGC6404  46 40           1026 H Cr   -0.04 0.14 
NGC6404  46 40           1026 H Fe    0.11 0.10 
NGC6404  46 40           1026 H Mg    0.00 0.11 
NGC6404  46 40           1026 H Ni    0.00 0.15 
NGC6404  46 40           1026 H Si    0.08 0.14 
NGC6404  46 40           1026 H Ti    0.12 0.12 
NGC6253  47 2509         1031 K Al   -0.12 0.01 
NGC6253  47 2509         1031 K Ba    0.13 0.14 
NGC6253  47 2509         1031 K Ca    0.00 0.10 
NGC6253  47 2509         1031 K Eu    0.03      
NGC6253  47 2509         1031 K Mg    0.00 0.04 
NGC6253  47 2509         1031 K Mn    0.03 0.10 
NGC6253  47 2509         1031 K Na    0.20 0.04 
NGC6253  47 2509         1031 K Ni   -0.05 0.27 
NGC6253  47 2509         1031 K Sc   -0.06      
NGC6253  47 2509         1031 K Si    0.01 0.19 
NGC6253  47 2885         1032 K Al   -0.19 0.07 
NGC6253  47 2885         1032 K Ba    0.17 0.21 
NGC6253  47 2885         1032 K Ca   -0.06 0.10 
NGC6253  47 2885         1032 K Eu    0.03      
NGC6253  47 2885         1032 K Mg    0.02 0.09 
NGC6253  47 2885         1032 K Mn    0.10 0.09 
NGC6253  47 2885         1032 K Na    0.23 0.07 
NGC6253  47 2885         1032 K Ni   -0.05 0.27 
NGC6253  47 2885         1032 K Sc   -0.06      
NGC6253  47 2885         1032 K Si    0.07 0.21 
NGC6253  47 4510         1033 K Al   -0.09 0.01 
NGC6253  47 4510         1033 K Ba    0.13 0.14 
NGC6253  47 4510         1033 K Ca   -0.16 0.13 
NGC6253  47 4510         1033 K Eu    0.03      
NGC6253  47 4510         1033 K Mg    0.05 0.04 
NGC6253  47 4510         1033 K Mn    0.07 0.08 
NGC6253  47 4510         1033 K Na    0.17 0.00 
NGC6253  47 4510         1033 K Ni   -0.05 0.27 
NGC6253  47 4510         1033 K Sc   -0.06      
NGC6253  47 4510         1033 K Si    0.14 0.20 
NGC6253  47 3595         1034 K Al    0.10 0.01 
NGC6253  47 3595         1034 K Ba    0.20 0.16 
NGC6253  47 3595         1034 K Ca    0.13 0.15 
NGC6253  47 3595         1034 K Eu    0.03      
NGC6253  47 3595         1034 K Mg   -0.03 0.01 
NGC6253  47 3595         1034 K Mn   -0.05 0.14 
NGC6253  47 3595         1034 K Na    0.23 0.07 
NGC6253  47 3595         1034 K Ni   -0.05 0.02 
NGC6253  47 3595         1034 K Sc   -0.05 0.10 
NGC6253  47 3595         1034 K Si    0.14 0.13 
NGC6791  48 2014         1035 K Al   -0.23 0.01 
NGC6791  48 2014         1035 K Ba    0.42 0.10 
NGC6791  48 2014         1035 K Ca   -0.16 0.08 
NGC6791  48 2014         1035 K Mg    0.23 0.09 
NGC6791  48 2014         1035 K Mn    0.13 0.16 
NGC6791  48 2014         1035 K Ni    0.00 0.23 
NGC6791  48 2014         1035 K Sc   -0.23 0.14 
NGC6791  48 2014         1035 K Si   -0.06 0.17 
NGC6791  48 2014         1035 K Ti    0.01      
NGC6791  48 3009         1036 K Al   -0.17 0.01 
NGC6791  48 3009         1036 K Ba    0.31 0.03 
NGC6791  48 3009         1036 K Ca   -0.06      
NGC6791  48 3009         1036 K Mg    0.23 0.14 
NGC6791  48 3009         1036 K Mn    0.10 0.22 
NGC6791  48 3009         1036 K Ni   -0.03 0.33 
NGC6791  48 3009         1036 K Sc   -0.08 0.13 
NGC6791  48 3009         1036 K Si    0.12 0.17 
NGC6791  48 3009         1036 K Ti   -0.04      
NGC6791  48 3019         1037 K Al   -0.32 0.01 
NGC6791  48 3019         1037 K Ba    0.20 0.20 
NGC6791  48 3019         1037 K Ca   -0.26      
NGC6791  48 3019         1037 K Mg    0.17 0.23 
NGC6791  48 3019         1037 K Mn    0.10 0.10 
NGC6791  48 3019         1037 K Ni   -0.14 0.13 
NGC6791  48 3019         1037 K Sc   -0.10 0.09 
NGC6791  48 3019         1037 K Si   -0.11 0.10 
NGC6791  48 3019         1037 K Ti    0.16      
NGC6791  48 se49         1038 K Al   -0.12 0.01 
NGC6791  48 se49         1038 K Ba    0.14 0.18 
NGC6791  48 se49         1038 K Ca   -0.13 0.19 
NGC6791  48 se49         1038 K Mg    0.14 0.15 
NGC6791  48 se49         1038 K Mn   -0.03 0.03 
NGC6791  48 se49         1038 K Ni   -0.08 0.33 
NGC6791  48 se49         1038 K Sc   -0.10 0.01 
NGC6791  48 se49         1038 K Si    0.02 0.11 
NGC6791  48 se49         1038 K Ti    0.01      
NGC752   49 77           1039 U Al    0.19 0.04 
NGC752   49 77           1039 U Ba    0.14      
NGC752   49 77           1039 U Ca    0.01 0.07 
NGC752   49 77           1039 U Ce    0.13      
NGC752   49 77           1039 U Co   -0.03 0.05 
NGC752   49 77           1039 U Cr   -0.02 0.05 
NGC752   49 77           1039 U Cu   -0.03      
NGC752   49 77           1039 U Eu    0.10      
NGC752   49 77           1039 U Fe   -0.04 0.05 
NGC752   49 77           1039 U La    0.14 0.06 
NGC752   49 77           1039 U Mg   -0.01 0.07 
NGC752   49 77           1039 U Mn   -0.11      
NGC752   49 77           1039 U Na    0.13 0.05 
NGC752   49 77           1039 U Nd    0.07 0.09 
NGC752   49 77           1039 U Ni    0.01 0.03 
NGC752   49 77           1039 U Sc    0.07 0.04 
NGC752   49 77           1039 U Sc   -0.03 0.04 
NGC752   49 77           1039 U Si    0.12 0.05 
NGC752   49 77           1039 U Sm    0.08      
NGC752   49 77           1039 U Ti   -0.03 0.06 
NGC752   49 77           1039 U V     0.11 0.06 
NGC752   49 77           1039 U Y     0.03 0.01 
NGC752   49 77           1039 U Zn   -0.09 0.00 
NGC752   49 77           1039 U Zr    0.06 0.01 
NGC752   49 137          1040 U Al    0.11 0.03 
NGC752   49 137          1040 U Ba    0.12      
NGC752   49 137          1040 U Ca    0.03 0.05 
NGC752   49 137          1040 U Ce    0.08      
NGC752   49 137          1040 U Co   -0.08 0.05 
NGC752   49 137          1040 U Cr   -0.07 0.04 
NGC752   49 137          1040 U Cu   -0.12      
NGC752   49 137          1040 U Eu    0.00      
NGC752   49 137          1040 U Fe   -0.02 0.06 
NGC752   49 137          1040 U La    0.07 0.08 
NGC752   49 137          1040 U Mg    0.02 0.05 
NGC752   49 137          1040 U Mn   -0.17      
NGC752   49 137          1040 U Na    0.10 0.03 
NGC752   49 137          1040 U Nd    0.02 0.04 
NGC752   49 137          1040 U Ni   -0.04 0.06 
NGC752   49 137          1040 U Sc    0.06 0.10 
NGC752   49 137          1040 U Sc    0.19 0.03 
NGC752   49 137          1040 U Si    0.03 0.05 
NGC752   49 137          1040 U Ti   -0.14 0.04 
NGC752   49 137          1040 U V    -0.05 0.07 
NGC752   49 137          1040 U Y    -0.01 0.04 
NGC752   49 137          1040 U Zr   -0.05 0.01 
NGC752   49 295          1041 U Al    0.14 0.04 
NGC752   49 295          1041 U Ba    0.16      
NGC752   49 295          1041 U Ca    0.06 0.05 
NGC752   49 295          1041 U Ce    0.14      
NGC752   49 295          1041 U Co    0.00 0.08 
NGC752   49 295          1041 U Cr   -0.04 0.07 
NGC752   49 295          1041 U Cu   -0.14      
NGC752   49 295          1041 U Eu    0.09      
NGC752   49 295          1041 U Fe   -0.05 0.05 
NGC752   49 295          1041 U La    0.14 0.06 
NGC752   49 295          1041 U Mg   -0.06 0.05 
NGC752   49 295          1041 U Mn   -0.12      
NGC752   49 295          1041 U Na    0.14 0.02 
NGC752   49 295          1041 U Nd    0.06 0.03 
NGC752   49 295          1041 U Ni   -0.01 0.05 
NGC752   49 295          1041 U Sc    0.12 0.03 
NGC752   49 295          1041 U Sc    0.01 0.05 
NGC752   49 295          1041 U Si    0.11 0.07 
NGC752   49 295          1041 U Sm    0.07      
NGC752   49 295          1041 U Ti   -0.02 0.06 
NGC752   49 295          1041 U V     0.05 0.04 
NGC752   49 295          1041 U Y     0.06 0.02 
NGC752   49 295          1041 U Zn   -0.07 0.00 
NGC752   49 295          1041 U Zr    0.16 0.02 
NGC752   49 311          1042 U Al    0.17 0.02 
NGC752   49 311          1042 U Ba    0.11      
NGC752   49 311          1042 U Ca    0.01 0.06 
NGC752   49 311          1042 U Ce    0.16      
NGC752   49 311          1042 U Co    0.04 0.06 
NGC752   49 311          1042 U Cr    0.00 0.06 
NGC752   49 311          1042 U Cu   -0.13      
NGC752   49 311          1042 U Eu    0.08      
NGC752   49 311          1042 U Fe   -0.04 0.05 
NGC752   49 311          1042 U La    0.16 0.06 
NGC752   49 311          1042 U Mg   -0.01 0.04 
NGC752   49 311          1042 U Mn   -0.10      
NGC752   49 311          1042 U Na    0.13 0.07 
NGC752   49 311          1042 U Nd    0.10 0.04 
NGC752   49 311          1042 U Ni    0.00 0.05 
NGC752   49 311          1042 U Sc    0.03 0.05 
NGC752   49 311          1042 U Sc    0.01 0.03 
NGC752   49 311          1042 U Si    0.17 0.06 
NGC752   49 311          1042 U Sm    0.11      
NGC752   49 311          1042 U Ti   -0.08 0.06 
NGC752   49 311          1042 U V     0.03 0.05 
NGC752   49 311          1042 U Y     0.03 0.03 
NGC752   49 311          1042 U Zn   -0.14 0.00 
NGC752   49 311          1042 U Zr    0.06 0.01 
NGC2360  50 5            1043 U Al    0.17 0.06 
NGC2360  50 5            1043 U Ba    0.06      
NGC2360  50 5            1043 U Ca    0.03 0.05 
NGC2360  50 5            1043 U Ce    0.17      
NGC2360  50 5            1043 U Co    0.17 0.07 
NGC2360  50 5            1043 U Cr    0.00 0.05 
NGC2360  50 5            1043 U Cu   -0.20      
NGC2360  50 5            1043 U Fe   -0.07 0.07 
NGC2360  50 5            1043 U Mg   -0.06 0.01 
NGC2360  50 5            1043 U Mn   -0.14      
NGC2360  50 5            1043 U Na    0.14 0.07 
NGC2360  50 5            1043 U Ni   -0.02 0.06 
NGC2360  50 5            1043 U Sc    0.19 0.01 
NGC2360  50 5            1043 U Sc    0.00 0.03 
NGC2360  50 5            1043 U Si    0.14 0.06 
NGC2360  50 5            1043 U Sm    0.13      
NGC2360  50 5            1043 U Ti    0.04 0.04 
NGC2360  50 5            1043 U V     0.23 0.05 
NGC2360  50 5            1043 U Y     0.14 0.03 
NGC2360  50 5            1043 U Zr    0.13 0.02 
NGC2360  50 6            1044 U Al    0.00 0.01 
NGC2360  50 6            1044 U Ba    0.13      
NGC2360  50 6            1044 U Ca    0.14 0.06 
NGC2360  50 6            1044 U Ce    0.19      
NGC2360  50 6            1044 U Co    0.00 0.07 
NGC2360  50 6            1044 U Cr    0.02 0.06 
NGC2360  50 6            1044 U Cu   -0.16      
NGC2360  50 6            1044 U Fe   -0.13 0.05 
NGC2360  50 6            1044 U La    0.17 0.10 
NGC2360  50 6            1044 U Mg    0.13 0.07 
NGC2360  50 6            1044 U Mn   -0.17      
NGC2360  50 6            1044 U Na    0.23 0.06 
NGC2360  50 6            1044 U Ni    0.01 0.04 
NGC2360  50 6            1044 U Sc    0.14 0.06 
NGC2360  50 6            1044 U Sc    0.14 0.07 
NGC2360  50 6            1044 U Si    0.17 0.06 
NGC2360  50 6            1044 U Ti    0.02 0.07 
NGC2360  50 6            1044 U V     0.04 0.06 
NGC2360  50 6            1044 U Y     0.08 0.05 
NGC2360  50 6            1044 U Zn    0.05 0.00 
NGC2360  50 6            1044 U Zr    0.16 0.01 
NGC2360  50 8            1045 U Al    0.19 0.05 
NGC2360  50 8            1045 U Ba    0.11      
NGC2360  50 8            1045 U Ca    0.16 0.04 
NGC2360  50 8            1045 U Co    0.05 0.06 
NGC2360  50 8            1045 U Cr    0.02 0.03 
NGC2360  50 8            1045 U Cu   -0.23      
NGC2360  50 8            1045 U Fe   -0.05 0.06 
NGC2360  50 8            1045 U La    0.17 0.09 
NGC2360  50 8            1045 U Mg    0.13 0.08 
NGC2360  50 8            1045 U Mn   -0.20      
NGC2360  50 8            1045 U Na    0.20 0.05 
NGC2360  50 8            1045 U Ni    0.02 0.06 
NGC2360  50 8            1045 U Sc    0.05 0.06 
NGC2360  50 8            1045 U Si    0.14 0.05 
NGC2360  50 8            1045 U Sm    0.12      
NGC2360  50 8            1045 U Ti    0.01 0.05 
NGC2360  50 8            1045 U V     0.06 0.05 
NGC2360  50 8            1045 U Y    -0.04 0.06 
NGC2360  50 8            1045 U Zr    0.10 0.06 
NGC2360  50 12           1046 U Al   -0.01 0.05 
NGC2360  50 12           1046 U Ca    0.13 0.06 
NGC2360  50 12           1046 U Co    0.03 0.09 
NGC2360  50 12           1046 U Cr    0.02 0.05 
NGC2360  50 12           1046 U Cu   -0.13      
NGC2360  50 12           1046 U Fe   -0.06 0.07 
NGC2360  50 12           1046 U La    0.08 0.09 
NGC2360  50 12           1046 U Mg    0.10 0.04 
NGC2360  50 12           1046 U Na    0.23 0.04 
NGC2360  50 12           1046 U Ni    0.04 0.08 
NGC2360  50 12           1046 U Sc   -0.10 0.06 
NGC2360  50 12           1046 U Sc   -0.09 0.03 
NGC2360  50 12           1046 U Si    0.16 0.06 
NGC2360  50 12           1046 U Sm    0.13      
NGC2360  50 12           1046 U Ti   -0.17 0.07 
NGC2360  50 12           1046 U V    -0.01 0.07 
NGC2360  50 12           1046 U Y     0.07 0.06 
NGC2360  50 12           1046 U Zn    0.03 0.00 
NGC2360  50 12           1046 U Zr   -0.06 0.06 

